Fast Algorithms for Segmented Regression

We study the fixed design segmented regression problem: Given noisy samples from a piecewise linear function $f$, we want to recover $f$ up to a desired accuracy in mean-squared error. Previous rigorous approaches for this problem rely on dynamic programming (DP) and, while sample efficient, have running time quadratic in the sample size. As our main contribution, we provide new sample near-linear time algorithms for the problem that -- while not being minimax optimal -- achieve a significantly better sample-time tradeoff on large datasets compared to the DP approach. Our experimental evaluation shows that, compared with the DP approach, our algorithms provide a convergence rate that is only off by a factor of $2$ to $4$, while achieving speedups of three orders of magnitude.

==> plot_data/dj_data.txt <==
68.13
64.8
65.05
68.03
66.25
62.76
61.81
64.71
66.15
60.47
61.02
56.62
57.55
56.62
54.39
55.48
55.88
57.93
57.71
58.69
58.39
58.2
53.13
55.51
58.46
59.53
67.33
66.92
65.07
66.52
70.44
67.26
66.16
69.33
67.96
67.39
68.42
69.43
72.88
73.21
75.02
72.76
76.59
77.31
76.93
72.78
70.43
71.28
70.71
73.83
70.69
67.57
64.57
64.91
64.01
65.66
65.45
64.87
61.95
63.76
63.85
63.54
64.77
64.67
64.81
64.88
67.3
66.6
67.75
67.01
65.51
66.44
65.46
65.43
64.31
64.64
66.59
66.47
66.46
66.55
66.3
65.81
63.84
66.5
65.43
61.61
62.79
61.73
61.18
64.29
64.98
64.31
66.55
67.32
65.81
64.19
63.45
62.28
64.21
64.01
62.12
60.27
58.28
57.61
58.08
54.73
51.02
48.06
51.45
52.6
49.82
45.09
45.34
45.1
45.46
43.13
44.25
47.34
46.95
48.09
48.08
49.42
46.98
46.86
47.28
48.3
48.6
49.98
49.09
48.6
47.56
48.26
49.06
49.46
50.09
52.5
52.12
53.13
53.13
55.15
57.19
57.44
58.75
62.35
64.76
69.17
72.36
69.22
68.38
70.23
70.67
70.82
72.26
75.34
76.02
77.27
79.23
81.93
80.85
76.17
74.63
74.32
74.61
75.78
79.33
79.1
80.64
82.03
82.1
79.71
80.52
81.13
81.65
82.27
84.14
81.67
86.94
93.2
94.61
95.63
100.8
102.9
99.6
97.07
92.9
95.33
96.64
95.93
95.29
87.16
92.8
93.42
95.12
91.43
87.01
85.18
89.59
92.85
93.38
94.89
93.53
95.5
94.66
96.14
93.47
93.37
95.32
95.23
95.46
94.28
95.89
93.66
90.48
93.07
90.12
83.12
75.39
84.22
83.07
84.3
82.85
79.04
78.62
77.9
80
80.61
80.98
78.48
70.32
70.27
71.68
70.45
67.94
62.09
58.31
56.68
53.18
59.47
57.33
58.65
63.5
63.21
61.83
59.73
60.16
63.5
67.26
67.82
68.52
70.23
71.78
74.21
73.89
72.93
72.34
76.37
78.62
80.57
83.71
82.03
83.67
78.66
79.5
81.21
82.48
87.28
86.87
87.63
85.31
86.97
85.36
85.72
85.03
86.42
82.72
82.03
83.32
86.92
87.81
88.29
91.08
91.76
93.97
91.34
92.28
93.06
94.02
98.3
98.14
98.32
96.17
99.17
98.88
98.02
99.44
99.16
98.73
98.13
98.84
98.34
93.69
92.69
85.35
91.14
92.83
91.35
89.47
91.1
89.97
86.41
88.78
87.96
83.46
86.28
80.27
80.89
77.57
79.2
79.47
78.68
78.55
78.96
81.91
85.94
85.85
85.21
83.62
81.54
81.42
82.44
83.32
84.93
85.42
84.33
82.46
84.13
83.27
82.89
82.32
82.88
82.78
85.79
86.94
86.76
86.22
86.44
86.02
80.71
80.55
80.28
78.66
75.15
77.15
77.68
78.38
81.08
80.97
80.43
82.08
82.12
81.96
80.19
80.64
80.98
83.5
86.57
89.05
89.12
90.43
87.68
90.32
88.01
89.94
90.06
90.33
89.45
89.18
90.53
91.11
91.33
91.55
94
93.94
91.6
91.94
89.97
91.4
86.05
87.36
88.02
85.75
83.8
82.17
78.72
79.68
78.25
82.16
81.09
79.41
79.4
79.06
76.68
75.52
74.93
75.51
78.09
78.26
80.46
80.29
81.5
82.57
81.43
77.85
79.38
76.71
76.48
76.83
75.27
78.7
79.06
81.92
82.55
83.09
82
81.57
83.19
82.11
79.9
78.79
79.56
80.89
80.82
81.46
80.06
81.61
80.76
56.76
53.34
56.55
58.42
55.59
57.2
55.02
56.66
58.1
61.49
67.42
68.9
62.77
63.68
65.72
70.93
70.23
68.65
71
75.34
78.14
79.07
80.9
82.54
89.9
92.37
96.11
94.81
96.18
96.71
96.51
98.25
96.44
96.16
91.93
96.1
93.37
92.58
95.76
92.73
93.77
87
88.51
91.51
91.95
92.7
89.54
90.53
87.15
88.35
90.26
93.25
91.19
98.84
101.39
103.4
103.68
105.9
107.04
109.95
106.51
95.26
97.15
97.55
96.71
90.94
93.97
95.3
96.22
96.75
92.82
90.96
90.45
92.26
97.2
97.86
96.63
93.57
91.95
92.11
91.9
89.16
83.66
81.55
83.46
77.32
78.3
69.93
70.41
72.65
67.3
69.29
74.86
74.55
79.8
79.96
80.39
78.67
76.24
77.03
76.89
77.79
81.29
82.22
79.6
81.21
82.78
82.09
81.22
80.76
81.7
82.93
82.91
81.96
84.45
86.21
87.7
87.66
83.84
82.45
83.23
81.55
72.3
80
80.91
81.96
84.81
88.3
87.97
89.65
90.88
92.88
99.23
101.6
107.55
104.49
108.13
111.66
110.94
104.33
100.84
106.96
106.78
111.42
114.39
115.57
117.78
107.45
104.03
103.73
103.95
107.55
102.72
104.21
90.66
89.98
97.38
103.66
102.81
105.18
97.2
94.75
88.16
90.65
91.75
90.95
94.43
90.45
84.95
85.89
86.93
87.13
88.88
84
85.22
85.61
81.51
43.12
77.3
72.29
68.01
74.8
76.08
75.48
76.41
75.46
73.6
76.6
75.16
76.18
78.11
78.81
76.07
72.37
69
67.03
68.69
68.27
69.71
66.02
65.54
70.58
69.45
71.61
70.09
72.78
75.75
76.21
78.93
80.95
80.34
80.03
82.29
82.93
83.98
85.33
87.56
87.4
90.67
91.15
92.74
91.5
94.66
95.98
91.11
92.24
94.17
95.78
96.81
96.9
100.05
101.22
100.14
97.67
103.43
98
99.53
95.82
95.91
98.19
98.14
97.29
97.25
98.7
102.57
103.9
104.22
103.98
102.36
102.14
100.63
97.61
93.58
96.14
94.86
88.66
88.44
91.39
88.2
90.86
93.2
93.31
88.07
90.45
86.91
85.76
91.14
92.17
92.68
95.23
95.12
97.23
97.23
101.08
98.06
97.22
97.58
95.58
94.69
90.78
90.65
90.55
90.1
90.41
93.57
95.55
97.38
99.4
103.28
104.01
103.23
101.98
103.85
103.63
100.11
101.73
105.53
110.5
110.83
113.4
119.18
122.32
122.11
120.46
120.86
122.24
123.26
116.82
117.4
120.67
120
124.64
128.7
130.41
128.43
129.17
131.83
134.93
134.55
138.6
143.18
141.3
147.16
143.46
147.4
153.47
159.39
150.35
152.11
154.65
157.01
158.76
155.04
156.83
162.08
154.68
153.13
146.32
140.39
137.08
143.15
140.23
138.66
145.03
149.37
150.68
155.06
155.58
163.4
166.64
161.18
164.94
157.56
159.64
147.95
151.87
154.82
153.95
158.5
160.63
157.19
156.56
155.51
154.8
157.61
161.96
160.18
158.85
161.7
165.59
165.53
168.25
172.06
169.65
170.26
166.4
172.65
177.83
183.56
181.93
188.81
196.92
196.97
198.36
190.02
184.78
190.57
196.83
196.75
196.74
200.32
199.63
198.06
197.98
197.93
192.12
201.32
206.78
209.33
215.79
212.55
220.74
217.74
211.51
204.49
208.21
207.77
212.65
218.06
223.61
238.85
241.48
240.13
240.44
251.88
253.7
269.67
288.22
271.05
280.5
307.01
304.06
315.13
317.18
305.99
305.2
317.59
300.4
305.43
315.66
326.16
321.38
296.76
306.64
322.23
344.27
345.63
339.21
337.99
365.55
379.61
372.39
344.87
346.66
326.51
232.13
241.23
260.12
246.84
248.48
249.62
256.31
272.06
270.73
271.11
271.34
283.22
290.19
288.23
266.56
274.4
272.14
250.78
221.92
225.25
235.63
240.81
222.82
232.98
237.54
236.62
213.27
200.56
186.4
184.89
184.03
183.11
176.5
169.42
172.12
162.82
170.82
172.9
188.22
184.69
180.61
174.06
168.72
156.37
150.5
144.49
130.76
132.97
138.96
151.48
137.86
139.64
135.13
141.72
139.41
121.3
109.86
97.32
108.65
105.43
107.33
94.15
86.5
80.75
71.59
85.88
77.82
73.45
83.59
86.11
79.11
75.5
64.48
58.88
54.88
53.96
47.47
45.32
46.58
43.47
45.29
52.61
67.08
67.18
73.67
65.88
71.06
62.67
64.4
60.22
65.57
58.89
60.05
58.78
59.29
61.62
61.43
58.87
53.99
62.95
57.92
59.3
69.78
77.37
79.7
76.42
93.52
95.23
100.92
105.04
95.05
99.06
100.38
99.2
105.74
94.82
95.36
93.54
92.5
98.67
98.89
100.69
96.3
96.73
105.6
108.95
106.78
103.67
102.77
100.54
103.19
103.57
103.65
95.71
95.76
91.41
97.15
97.33
97.04
94.74
90.57
91.8
95.48
91.82
87.37
92.63
95.5
95.6
96.06
99.89
102.93
100.68
100.35
105.03
102.96
101.69
102.69
102.24
101.18
99.72
101
105.42
110.37
112.63
114.67
109.74
117.89
118.73
122.55
122.33
126.23
128
128.93
129.34
133.11
131.75
132.99
139.58
141.07
147.06
142.35
141.34
141.53
144.92
144.93
146.98
152.25
150.78
157.86
157.4
156.34
160.76
151.54
149.73
150.35
152.64
155.16
158.94
157.11
163.55
165.67
168.8
160.8
166.65
166.44
168.07
174.93
176.7
176.67
182.65
183.32
182.18
177.3
178.92
184.95
184.74
189.35
187.35
192.69
184.56
185.19
182.1
176.98
175.81
169.97
171.59
169.51
170.08
177.7
183.32
185.61
187.62
182.39
172.55
162.15
154.7
138.79
127.15
128.92
125.48
122.11
122.83
127.36
128.21
130.09
121.87
124.94
131.58
125.67
120.29
103.02
114.85
113.94
117.21
115.28
110.61
111.87
129.06
137.45
143.67
141.25
139.32
143.7
142.48
134.85
133.68
149.55
154.11
152.31
152.78
149.82
148.65
151.39
152.87
148.99
141.56
143.69
145.44
151.42
141.28
131.84
127.51
127.36
131.74
129.43
138.18
139.13
137.42
133.58
143.76
144
137.25
135.07
138.09
154.03
153.08
149.89
153.86
151.56
151.15
146.89
147.05
149.59
151.54
145.81
146.26
148.94
147.35
147.97
145.59
147.95
149.98
148.93
147.55
130.43
114.26
111.84
122.61
120.96
123.12
122.45
125.13
123.17
129.42
127.74
134.15
133.51
132.18
134.61
136.97
129.78
131.46
128.87
132.01
131.51
129.03
124.3
119.99
120.3
123.46
122.68
119.85
115.78
115.55
115.73
115.95
120.16
122.19
123.58
128.19
128.7
128.09
125.57
127.7
127.18
127.54
125.83
120.1
119.18
115.67
115.93
112.52
108.28
112.77
112.59
110.67
109.47
105.57
105.99
100.68
100
99.69
97.51
96.44
97.13
99.41
105.55
104.77
102.69
108.72
106.53
104.8
107.55
106.41
106.03
108.27
111.93
113.4
113.13
116.46
114.1
115
118.75
119.93
120.79
124.31
125.81
126.67
130.38
130.33
134.56
135.52
133.09
137.43
136.82
140.38
141.44
139.73
143.58
145.82
142.07
135.58
138.45
135.73
138.04
140.3
139.27
138.4
138.29
132.15
132.1
133.37
135.89
135.89
137.36
137.97
135.12
136.08
136.99
140.37
139.19
138.91
135.48
137.06
138.51
140.48
142.21
147.28
148.07
150.42
145.77
145.3
147.3
147.28
143.94
146.77
148.84
148.55
146.53
145.6
146.92
150.48
150.59
154.31
154.76
153.3
155.71
159.57
160.68
158.92
153.79
156.51
163.58
166.27
164.5
168.21
166.85
168.14
165.73
161.69
162.72
164.38
174.29
177.74
178.95
185.46
187.06
188.58
192.27
191.46
193.96
192.76
194.65
200.21
204.67
198.74
189.06
192.89
197.19
203.12
206.01
206.13
204.07
207.25
209.78
205.74
207.06
201.86
202.26
202.49
190.47
173.39
174.09
164.94
170.67
174.4
167.91
169.8
173.91
176.95
177.49
175.92
179.74
184.06
179.31
175.84
175.37
177.45
166.69
168.93
172.49
163.55
168
175.81
177.3
185.38
192.05
179.94
177.73
176.24
176.39
180.01
185.29
181.81
180.05
180.94
177.47
181.06
179.53
177.15
172.97
169.72
167.6
168.35
166.24
175.23
179.48
182.98
181.44
190.25
190.97
192.96
190
191.47
184.17
182.26
181.75
185.36
178.61
181.7
184.93
187.73
173.48
176.17
176.26
175.92
177.92
180.69
180.83
177.92
174.82
173.82
176.98
175.83
176.71
176.73
174.16
174.7
171.49
165.76
165.64
171.01
174.59
177.06
182.02
179.52
182.32
182.51
186.78
187.7
191.37
193.62
193.63
197.51
199.59
201.17
200.97
204.11
201.93
203.44
202.96
209.62
209.05
214.41
213.56
218.64
221.55
221.76
222.09
208.35
201.88
211.87
215.31
218.29
223.42
225.74
227.6
230.62
228.1
230.27
227.6
229.27
229.65
242.29
246.76
248.83
255.71
253.18
252.75
249.37
246.02
256.18
257.13
261.1
250.63
249.33
254.03
242.64
253.89
257.86
262.88
265.56
275.31
272.24
273.38
262.29
261.94
260.39
258.96
265.77
265.94
271.26
271.91
274
269.83
261.4
264.03
264.1
269
265.75
259.97
261.54
259.82
262.78
267.91
271.24
274.22
277.71
279.84
274.43
275.87
270.77
270
265.84
271.3
279.5
282.06
286.52
292.18
288
290.19
281.14
283.86
289.97
280.03
274.41
275.66
277.9
272.28
265.78
269.05
271.06
269.76
275.54
271.93
264.34
258.01
265.48
273.9
276.82
276.09
282.71
283.54
284.19
288.27
291.17
289.61
297.03
298.31
303.51
311.76
318.22
320.39
326.37
322.09
332.53
340.91
343.39
340.87
347.64
345.37
356.4
363.37
354.75
361.5
379.69
385.63
393.14
404.39
396.54
404.68
413.99
411.87
391.36
412.91
420.94
430.64
423.8
420.39
436.95
447.37
460.23
461.07
454.18
452.53
469.63
483.67
466.62
444.68
454.85
484.88
482.6
484.29
484.22
481.8
466.82
467.22
485.66


==> plot_data/dj_dp.txt <==
65.82437988826815
65.86534812935996
65.90631637045176
65.94728461154357
65.98825285263537
66.02922109372717
66.07018933481898
66.11115757591078
66.15212581700258
66.19309405809439
66.23406229918619
66.275030540278
66.3159987813698
66.3569670224616
66.3979352635534
66.43890350464521
66.47987174573701
66.52083998682882
66.56180822792062
66.60277646901241
66.64374471010422
66.68471295119602
66.72568119228782
66.76664943337963
66.80761767447143
66.84858591556323
66.88955415665504
66.93052239774684
66.97149063883865
67.01245887993045
67.05342712102225
67.09439536211406
67.13536360320586
67.17633184429766
67.21730008538947
67.25826832648127
67.29923656757308
67.34020480866488
67.38117304975668
67.42214129084849
67.46310953194029
67.5040777730321
67.5450460141239
67.5860142552157
67.6269824963075
67.66795073739931
67.70891897849111
67.74988721958292
67.79085546067472
67.83182370176652
67.87279194285833
67.91376018395013
67.95472842504194
67.99569666613374
68.03666490722554
68.07763314831733
68.11860138940914
68.15956963050094
68.20053787159274
68.24150611268455
68.28247435377635
68.32344259486815
68.36441083595996
68.40537907705176
68.44634731814357
68.48731555923537
68.52828380032717
68.56925204141898
68.61022028251078
68.65118852360258
68.69215676469439
68.73312500578619
68.774093246878
68.8150614879698
68.8560297290616
68.89699797015341
68.93796621124521
68.97893445233701
69.01990269342882
69.06087093452062
69.10183917561243
69.14280741670423
69.18377565779603
69.22474389888784
69.26571213997964
69.30668038107144
69.34764862216325
69.38861686325505
69.42958510434686
69.47055334543866
69.51152158653046
69.55248982762225
69.59345806871406
69.63442630980586
69.67539455089766
69.71636279198947
69.75733103308127
69.79829927417308
69.83926751526488
69.88023575635668
69.92120399744849
69.96217223854029
70.0031404796321
70.0441087207239
70.0850769618157
70.1260452029075
70.16701344399931
70.20798168509111
70.24894992618292
70.28991816727472
70.33088640836652
70.37185464945833
70.41282289055013
70.45379113164194
70.49475937273374
70.53572761382554
70.57669585491735
70.61766409600915
70.65863233710095
70.69960057819276
70.74056881928456
70.78153706037637
70.82250530146817
70.86347354255997
70.90444178365178
70.94541002474358
70.98637826583538
71.02734650692719
71.06831474801899
71.10928298911078
71.15025123020258
71.19121947129439
71.23218771238619
71.273155953478
71.3141241945698
71.3550924356616
71.39606067675341
71.43702891784521
71.47799715893701
71.51896540002882
71.55993364112062
71.60090188221243
71.64187012330423
71.68283836439603
71.72380660548784
71.76477484657964
71.80574308767144
71.84671132876325
71.88767956985505
71.92864781094686
71.96961605203866
72.01058429313046
72.05155253422227
72.09252077531407
72.13348901640587
72.17445725749768
72.21542549858948
72.25639373968129
72.29736198077309
72.3383302218649
72.3792984629567
72.4202667040485
72.46123494514029
72.5022031862321
72.5431714273239
72.5841396684157
72.6251079095075
72.66607615059931
72.70704439169111
72.74801263278292
72.78898087387472
72.82994911496652
72.87091735605833
72.91188559715013
72.95285383824194
72.99382207933374
73.03479032042554
73.07575856151735
73.11672680260915
73.15769504370095
73.19866328479276
73.23963152588456
73.28059976697637
73.32156800806817
73.36253624915997
73.40350449025178
73.44447273134358
73.48544097243538
73.52640921352719
73.56737745461899
73.6083456957108
73.6493139368026
73.6902821778944
73.7312504189862
73.77221866007801
73.81318690116981
73.85415514226162
73.89512338335342
73.93609162444523
73.97705986553703
74.01802810662883
74.05899634772064
74.09996458881244
74.14093282990424
74.18190107099603
74.22286931208784
74.26383755317964
74.30480579427145
74.34577403536325
74.38674227645505
74.42771051754686
74.46867875863866
74.50964699973046
74.55061524082227
74.59158348191407
74.63255172300588
74.67351996409768
74.71448820518948
74.75545644628129
74.79642468737309
74.8373929284649
74.8783611695567
74.9193294106485
74.9602976517403
75.00126589283211
75.04223413392391
75.08320237501572
75.12417061610752
75.16513885719932
75.20610709829113
75.24707533938293
75.28804358047473
75.32901182156654
75.36998006265834
75.41094830375013
75.45191654484194
75.49288478593374
75.53385302702554
75.57482126811735
75.61578950920915
75.65675775030095
75.69772599139276
75.73869423248456
75.77966247357637
75.82063071466817
75.86159895575997
75.90256719685178
75.94353543794358
75.98450367903538
76.02547192012719
76.06644016121899
76.1074084023108
76.1483766434026
76.1893448844944
76.2303131255862
76.27128136667801
76.31224960776981
76.35321784886162
76.39418608995342
76.43515433104523
76.47612257213703
76.51709081322883
76.55805905432064
76.59902729541244
76.63999553650424
76.68096377759605
76.72193201868785
76.76290025977966
76.80386850087146
76.84483674196326
76.88580498305507
76.92677322414687
76.96774146523867
77.00870970633048
77.04967794742227
77.09064618851407
77.13161442960589
77.17258267069768
77.21355091178948
77.25451915288129
77.29548739397309
77.3364556350649
77.3774238761567
77.4183921172485
77.4593603583403
77.50032859943211
77.54129684052391
77.58226508161572
77.62323332270752
77.66420156379932
77.70516980489113
77.74613804598293
77.78710628707474
77.82807452816654
77.86904276925834
77.91001101035015
77.95097925144195
77.99194749253375
78.03291573362556
78.07388397471736
78.11485221580917
78.15582045690097
78.19678869799277
78.23775693908458
78.27872518017638
78.31969342126818
78.36066166235999
78.40162990345179
78.44259814454358
78.48356638563538
78.52453462672719
78.56550286781899
78.6064711089108
78.6474393500026
78.6884075910944
78.72937583218621
78.77034407327801
78.81131231436981
78.85228055546162
78.89324879655342
78.93421703764523
78.97518527873703
79.01615351982883
79.05712176092064
79.09809000201244
79.13905824310424
79.18002648419605
79.22099472528785
79.26196296637966
79.30293120747146
79.34389944856326
79.38486768965507
79.42583593074687
79.46680417183867
79.50777241293048
79.54874065402228
79.58970889511409
79.63067713620589
79.6716453772977
79.7126136183895
79.7535818594813
79.7945501005731
79.83551834166491
79.87648658275671
79.91745482384852
79.95842306494032
79.99939130603212
80.04035954712393
80.08132778821572
80.12229602930752
80.16326427039932
80.20423251149113
80.24520075258293
80.28616899367474
80.32713723476654
80.36810547585834
80.40907371695015
80.45004195804195
80.49101019913375
80.53197844022556
80.57294668131736
80.61391492240917
80.65488316350097
80.69585140459277
80.73681964568458
80.77778788677638
80.81875612786818
80.85972436895999
80.90069261005179
80.9416608511436
80.9826290922354
81.0235973333272
81.064565574419
81.10553381551081
81.14650205660261
81.18747029769442
81.22843853878622
81.26940677987803
81.31037502096983
81.35134326206163
81.39231150315344
81.43327974424524
81.47424798533703
81.51521622642883
81.55618446752064
81.59715270861244
81.63812094970424
81.67908919079605
81.72005743188785
81.76102567297966
81.80199391407146
81.84296215516326
81.88393039625507
81.92489863734687
81.96586687843867
82.00683511953048
82.04780336062228
82.08877160171409
82.12973984280589
82.1707080838977
82.2116763249895
82.2526445660813
82.2936128071731
82.33458104826491
82.37554928935671
82.41651753044852
82.45748577154032
82.49845401263212
82.53942225372393
82.58039049481573
82.62135873590753
82.66232697699934
82.70329521809114
82.74426345918295
82.78523170027475
82.82619994136655
82.86716818245836
82.90813642355016
82.94910466464196
82.99007290573377
83.03104114682556
83.07200938791736
83.11297762900917
83.15394587010098
83.19491411119279
83.23588235228459
83.2768505933764
83.31781883446818
83.35878707555999
83.39975531665179
83.4407235577436
83.4816917988354
83.5226600399272
83.563628281019
83.60459652211081
83.64556476320261
83.68653300429442
83.72750124538622
83.76846948647803
83.80943772756983
83.85040596866163
83.89137420975344
83.93234245084524
83.97331069193704
84.01427893302885
84.05524717412065
84.09621541521246
84.13718365630425
84.17815189739606
84.21912013848787
84.26008837957967
84.30105662067147
84.34202486176328
84.38299310285508
84.42396134394687
84.46492958503867
84.50589782613048
84.54686606722228
84.58783430831409
84.62880254940589
84.6697707904977
84.7107390315895
84.7517072726813
84.7926755137731
84.83364375486491
84.87461199595671
84.91558023704852
84.95654847814032
84.99751671923212
85.03848496032393
85.07945320141573
85.12042144250753
85.16138968359934
85.20235792469114
85.24332616578295
85.28429440687475
85.32526264796655
85.36623088905836
85.40719913015016
85.44816737124196
85.48913561233377
85.53010385342557
85.57107209451738
85.61204033560918
85.65300857670098
85.69397681779279
85.73494505888459
85.7759132999764
85.8168815410682
85.85784978216
85.8988180232518
85.93978626434361
85.98075450543541
86.02172274652722
86.062690987619
86.10365922871081
86.14462746980261
86.18559571089442
86.22656395198622
86.26753219307803
86.30850043416984
86.34946867526163
86.39043691635344
86.43140515744524
86.47237339853704
86.51334163962885
86.55430988072065
86.59527812181246
86.63624636290426
86.67721460399606
86.71818284508787
86.75915108617967
86.80011932727147
86.84108756836328
86.88205580945508
86.92302405054689
86.96399229163869
87.0049605327305
87.0459287738223
87.0868970149141
87.1278652560059
87.1688334970977
87.2098017381895
87.2507699792813
87.2917382203731
87.33270646146492
87.37367470255673
87.41464294364853
87.45561118474032
87.49657942583212
87.53754766692393
87.57851590801573
87.61948414910754
87.66045239019934
87.70142063129114
87.74238887238295
87.78335711347475
87.82432535456655
87.86529359565836
87.90626183675016
87.94723007784197
87.98819831893377
88.02916656002557
88.07013480111738
88.11110304220918
88.15207128330098
88.19303952439279
88.23400776548459
88.2749760065764
88.3159442476682
88.35691248876
88.3978807298518
88.43884897094361
88.47981721203541
88.52078545312722
88.56175369421902
88.60272193531083
88.64369017640263
88.68465841749443
88.72562665858624
88.76659489967804
88.80756314076984
88.84853138186165
88.88949962295345
88.93046786404526
88.97143610513706
89.01240434622886
89.05337258732067
89.09434082841246
89.13530906950426
89.17627731059606
89.21724555168787
89.25821379277967
89.29918203387147
89.34015027496328
89.38111851605508
89.42208675714689
89.46305499823869
89.5040232393305
89.5449914804223
89.5859597215141
89.6269279626059
89.66789620369771
89.70886444478951
89.74983268588132
89.79080092697312
89.83176916806492
89.87273740915673
89.91370565024853
89.95467389134033
89.99564213243214
90.03661037352394
90.07757861461575
90.11854685570755
90.15951509679935
90.20048333789114
90.24145157898295
90.28241982007475
90.32338806116655
90.36435630225836
90.40532454335016
90.44629278444197
90.48726102553377
90.52822926662557
90.56919750771738
90.61016574880918
90.65113398990098
90.69210223099279
90.73307047208459
90.7740387131764
90.8150069542682
90.85597519536
90.8969434364518
90.93791167754361
90.97887991863541
91.01984815972722
91.06081640081902
91.10178464191083
91.14275288300263
91.18372112409443
91.22468936518624
91.26565760627804
91.30662584736984
91.34759408846165
91.38856232955345
91.42953057064526
91.47049881173706
91.51146705282886
91.55243529392067
91.59340353501247
91.63437177610427
91.67534001719608
91.71630825828788
91.75727649937969
91.79824474047149
91.83921298156329
91.8801812226551
91.9211494637469
91.9621177048387
92.00308594593051
92.04405418702231
92.08502242811412
92.1259906692059
92.16695891029771
92.20792715138951
92.24889539248132
92.28986363357312
92.33083187466492
92.37180011575673
92.41276835684853
92.45373659794033
92.49470483903214
92.53567308012394
92.57664132121575
92.61760956230755
92.65857780339935
92.69954604449116
92.74051428558296
92.78148252667476
92.82245076776657
92.86341900885837
92.90438724995018
92.94535549104198
92.98632373213378
93.02729197322559
93.06826021431739
93.1092284554092
93.150196696501
93.19116493759279
93.23213317868459
93.2731014197764
93.3140696608682
93.35503790196
93.3960061430518
93.43697438414361
93.47794262523541
93.51891086632722
93.55987910741902
93.60084734851083
93.64181558960263
93.68278383069443
93.72375207178624
93.76472031287804
93.80568855396984
93.84665679506165
93.88762503615345
93.92859327724526
93.96956151833706
94.01052975942886
94.05149800052067
94.09246624161247
94.13343448270427
94.17440272379608
94.21537096488788
94.25633920597969
94.29730744707149
94.3382756881633
94.3792439292551
94.4202121703469
94.4611804114387
94.50214865253051
94.54311689362231
94.58408513471412
94.62505337580592
94.66602161689772
94.70698985798953
94.74795809908133
94.78892634017313
94.82989458126494
94.87086282235674
94.91183106344855
94.95279930454035
94.99376754563215
95.03473578672396
95.07570402781576
89.78865248226953
90.80454002026352
91.82042755825739
92.83631509625127
93.85220263424526
94.86809017223914
95.88397771023301
96.899865248227
97.91575278622088
98.93164032421487
99.94752786220874
100.96341540020262
101.97930293819661
102.99519047619049
104.01107801418436
105.02696555217847
106.04285309017234
107.05874062816622
108.07462816616021
109.09051570415409
110.10640324214796
111.12229078014195
112.13817831813583
113.1540658561297
114.1699533941237
115.18584093211757
116.20172847011145
117.21761600810544
118.23350354609931
119.2493910840933
120.26527862208718
121.28116616008106
122.29705369807505
123.31294123606892
124.3288287740628
125.34471631205679
126.36060385005067
127.37649138804454
128.39237892603853
129.4082664640324
130.4241540020264
131.4400415400204
132.45592907801426
133.47181661600814
134.48770415400213
135.503591691996
136.51947922998988
137.53536676798387
138.55125430597775
139.56714184397174
140.58302938196562
141.5989169199595
142.61480445795348
143.63069199594736
144.64657953394124
145.66246707193523
146.6783546099291
147.69424214792298
148.71012968591697
149.72601722391084
150.74190476190483
151.7577922998987
152.7736798378926
153.78956737588658
154.80545491388045
155.82134245187433
156.83722998986843
157.8531175278623
158.8690050658562
159.88489260385018
160.90078014184405
161.91666767983793
162.93255521783192
163.9484427558258
164.96433029381967
165.98021783181366
166.99610536980754
168.0119929078014
169.0278804457954
170.04376798378928
171.05965552178327
172.07554305977715
173.09143059777102
174.107318135765
175.1232056737589
176.13909321175277
177.15498074974676
178.17086828774063
179.1867558257345
180.2026433637285
181.21853090172237
182.23441843971636
183.25030597771035
184.26619351570423
185.2820810536981
186.2979685916921
187.31385612968597
188.32974366767985
189.34563120567384
190.36151874366772
191.3774062816617
192.39329381965558
193.40918135764946
194.42506889564345
195.44095643363733
196.4568439716312
197.4727315096252
198.48861904761907
199.50450658561294
200.52039412360693
201.5362816616008
202.5521691995948
203.56805673758868
204.58394427558255
205.59983181357654
206.61571935157042
207.6316068895643
208.64749442755829
209.66338196555216
210.67926950354604
211.69515704154003
212.7110445795339
213.72693211752778
214.74281965552177
215.75870719351565
216.77459473150964
217.7904822695035
218.8063698074974
219.82225734549138
220.83814488348526
221.85403242147936
222.86991995947324
223.88580749746723
224.9016950354611
225.91758257345498
226.93347011144897
227.94935764944285
228.96524518743684
229.9811327254307
230.9970202634246
232.01290780141858
347.70675319881957
345.0433789135741
342.3800046283286
339.7166303430831
337.0532560578372
334.3898817725917
331.7265074873462
329.06313320210074
326.3997589168548
323.7363846316093
321.07301034636384
318.40963606111836
315.7462617758724
313.08288749062694
310.41951320538146
307.756138920136
305.09276463489005
302.42939034964456
299.7660160643991
297.1026417791536
294.4392674939081
291.7758932086622
289.1125189234167
286.4491446381712
283.78577035292574
281.1223960676798
278.4590217824343
275.79564749718884
273.13227321194336
270.4688989266974
267.80552464145194
265.14215035620646
262.478776070961
259.81540178571504
257.15202750046956
254.48865321522408
251.8252789299786
249.1619046447331
246.49853035948718
243.8351560742417
241.17178178899576
238.50840750374982
235.84503321850434
233.18165893325886
230.51828464801338
227.8549103627679
225.19153607752196
222.52816179227648
219.864787507031
217.20141322178551
214.53803893653958
211.8746646512941
209.21129036604862
206.54791608080313
203.8845417955572
201.22116751031172
198.55779322506623
195.89441893982075
193.23104465457482
190.56767036932933
187.90429608408385
185.24092179883837
182.5775475135929
179.91417322834695
177.25079894310147
174.587424657856
171.9240503726105
169.26067608736457
166.5973018021191
163.9339275168736
161.27055323162813
158.6071789463822
155.9438046611367
153.28043037589123
150.61705609064575
147.9536818053998
145.29030752015433
142.62693323490885
139.96355894966337
137.30018466441788
134.63681037917195
131.97343609392647
129.31006180868098
126.6466875234355
123.98331323818957
121.31993895294409
118.6565646676986
115.99319038245312
113.32981609720719
110.6664418119617
108.00306752671622
105.33969324147029
102.67631895622435
100.01294467097887
97.34957038573339
94.6861961004879
92.02282181524197
89.35944752999649
86.696073244751
84.03269895950552
81.36932467426004
78.7059503890141
76.04257610376862
73.37920181852314
70.71582753327766
68.05245324803172
65.38907896278624
62.72570467754076
60.06233039229528
57.398956107049344
54.73558182180386
52.07220753655838
49.4088332513129
46.74545896606696
44.08208468082148
41.418710395576
38.75533611033052
36.091961825085036
33.4285875398391
30.76521325459362
28.101838969348137
25.438464684102655
22.77509039885672
20.111716113611237
17.448341828365756
14.784967543120274
12.121593257874338
110.15968027044639
110.30117152523007
110.44266278001376
110.58415403479748
110.72564528958117
110.86713654436488
111.00862779914857
111.15011905393226
111.29161030871597
111.43310156349966
111.57459281828338
111.71608407306707
111.85757532785075
111.99906658263447
112.14055783741816
112.28204909220187
112.42354034698559
112.56503160176928
112.706522856553
112.84801411133668
112.9895053661204
113.13099662090409
113.27248787568777
113.41397913047149
113.55547038525518
113.6969616400389
113.83845289482258
113.97994414960627
114.12143540438998
114.26292665917367
114.40441791395739
114.54590916874108
114.68740042352476
114.82889167830848
114.97038293309217
115.11187418787588
115.25336544265957
115.39485669744326
115.53634795222698
115.67783920701066
115.81933046179438
115.96082171657807
116.10231297136175
116.24380422614547
116.38529548092916
116.52678673571288
116.66827799049656
116.80976924528025
116.95126050006397
117.09275175484765
117.23424300963137
117.37573426441506
117.51722551919875
117.65871677398246
117.80020802876615
117.94169928354987
118.08319053833355
118.22468179311724
118.36617304790096
118.50766430268465
118.64915555746836
118.79064681225205
118.93213806703574
119.07362932181945
119.21512057660314
119.35661183138686
119.49810308617054
119.63959434095426
119.78108559573798
119.92257685052166
120.06406810530535
120.20555936008907
120.34705061487276
120.48854186965647
120.63003312444016
120.77152437922385
120.91301563400756
121.05450688879125
121.19599814357497
121.33748939835866
121.47898065314234
121.62047190792606
121.76196316270975
121.90345441749346
122.04494567227715
122.18643692706084
122.32792818184456
122.46941943662824
122.61091069141196
122.75240194619565
122.89389320097933
123.03538445576305
123.17687571054674
123.31836696533045
123.45985822011414
123.60134947489783
123.74284072968155
123.88433198446523
124.02582323924895
124.16731449403264
124.30880574881633
124.45029700360004
124.59178825838373
124.73327951316745
124.87477076795113
125.01626202273482
125.15775327751854
125.29924453230223
125.44073578708594
125.58222704186963
125.72371829665332
125.86520955143703
126.00670080622072
126.14819206100444
126.28968331578812
126.43117457057181
126.57266582535553
126.71415708013922
126.85564833492296
126.99713958970665
127.13863084449034
127.28012209927405
127.42161335405774
127.56310460884146
127.70459586362514
127.84608711840883
127.98757837319255
128.12906962797624
128.27056088275995
128.41205213754364
128.55354339232733
128.69503464711104
128.83652590189473
128.97801715667845
129.11950841146214
129.26099966624582
129.40249092102954
129.54398217581323
129.68547343059694
129.82696468538063
129.96845594016432
130.10994719494803
130.25143844973172
130.39292970451544
130.53442095929913
130.6759122140828
130.81740346886653
130.95889472365022
131.10038597843393
131.24187723321762
131.3833684880013
131.52485974278503
131.6663509975687
131.80784225235243
131.94933350713612
132.0908247619198
132.23231601670352
132.3738072714872
132.51529852627093
132.6567897810546
132.7982810358383
132.93977229062202
133.0812635454057
133.2227548001894
133.3642460549731
133.5057373097568
133.6472285645405
133.7887198193242
133.9302110741079
134.07170232889163
134.21319358367532
134.35468483845904
134.49617609324272
134.6376673480264
134.77915860281013
134.92064985759382
135.06214111237753
135.20363236716122
135.3451236219449
135.48661487672862
135.6281061315123
135.76959738629603
135.91108864107971
136.0525798958634
136.19407115064712
136.3355624054308
136.47705366021452
136.6185449149982
136.7600361697819
136.90152742456561
137.0430186793493
137.18450993413302
137.3260011889167
137.4674924437004
137.6089836984841
137.7504749532678
137.8919662080515
138.0334574628352
138.1749487176189
138.3164399724026
138.4579312271863
138.59942248197
138.7409137367537
138.88240499153738
139.0238962463211
139.1653875011048
139.3068787558885
139.4483700106722
139.58986126545588
139.7313525202396
139.87284377502328
140.014335029807
140.1558262845907
140.29731753937438
140.4388087941581
140.58030004894178
140.7217913037255
140.86328255850918
141.00477381329287
141.1462650680766
141.2877563228603
141.429247577644
141.5707388324277
141.7122300872114
141.8537213419951
141.9952125967788
142.1367038515625
142.2781951063462
142.4196863611299
142.5611776159136
142.7026688706973
142.84416012548098
142.9856513802647
143.1271426350484
143.2686338898321
143.4101251446158
143.55161639939948
143.6931076541832
143.83459890896688
143.9760901637506
144.1175814185343
144.25907267331797
144.4005639281017
144.54205518288538
144.6835464376691
144.82503769245278
144.96652894723647
145.10802020202019
145.24951145680387
145.3910027115876
145.53249396637128
145.67398522115496
145.81547647593868
145.95696773072237
146.09845898550608
146.23995024028977
146.38144149507346
146.52293274985718
146.66442400464086
146.80591525942458
146.94740651420827
147.08889776899196
147.23038902377567
147.37188027855936
147.51337153334308
147.65486278812676
147.79635404291045
147.93784529769417
148.07933655247786
148.22082780726157
148.36231906204526
148.50381031682895
148.6453015716127
148.78679282639638
148.9282840811801
149.06977533596378
149.21126659074747
149.3527578455312
149.49424910031487
149.6357403550986
149.77723160988228
149.91872286466597
150.06021411944968
150.20170537423337
150.3431966290171
150.48468788380077
150.62617913858446
150.76767039336818
150.90916164815187
151.05065290293558
151.19214415771927
151.33363541250296
151.47512666728667
151.61661792207036
151.75810917685408
151.89960043163777
152.04109168642145
152.18258294120517
152.32407419598886
152.46556545077257
152.60705670555626
152.74854796033995
152.89003921512366
153.03153046990735
153.17302172469107
153.31451297947476
153.45600423425844
153.59749548904216
153.73898674382585
153.88047799860956
154.02196925339325
154.16346050817694
154.30495176296066
154.44644301774434
154.58793427252806
154.72942552731175
154.87091678209543
155.01240803687915
155.15389929166284
155.29539054644655
155.43688180123024
155.57837305601393
155.71986431079765
155.86135556558136
156.00284682036505
156.14433807514877
156.28582932993245
156.42732058471617
156.56881183949986
156.71030309428355
156.85179434906726
156.99328560385095
157.13477685863467
157.27626811341835
157.41775936820204
157.55925062298576
157.70074187776945
157.84223313255316
157.98372438733685
158.12521564212054
158.26670689690425
158.40819815168794
158.54968940647166
158.69118066125534
158.83267191603903
158.97416317082275
159.11565442560644
159.25714568039015
159.39863693517384
159.54012818995753
159.68161944474124
159.82311069952493
159.96460195430865
160.10609320909234
160.24758446387602
160.38907571865974
160.53056697344343
160.67205822822714
160.81354948301083
160.95504073779452
161.09653199257824
161.23802324736192
161.37951450214564
161.52100575692933
161.66249701171301
161.80398826649673
161.94547952128042
162.08697077606413
162.22846203084782
162.3699532856315
162.51144454041523
162.6529357951989
162.79442704998263
162.93591830476632
163.07740955955003
163.21890081433375
163.36039206911744
163.50188332390113
163.64337457868484
163.78486583346853
163.92635708825225
164.06784834303593
164.20933959781962
164.35083085260334
164.49232210738703
164.63381336217074
164.77530461695443
164.91679587173812
165.05828712652183
165.19977838130552
165.34126963608924
165.48276089087292
165.6242521456566
165.76574340044033
165.90723465522402
166.04872591000773
166.19021716479142
166.3317084195751
166.47319967435882
166.6146909291425
166.75618218392623
166.89767343870992
167.0391646934936
167.18065594827732
167.322147203061
167.46363845784472
167.6051297126284
167.7466209674121
167.88811222219582
168.0296034769795
168.17109473176322
168.3125859865469
168.4540772413306
168.5955684961143
168.737059750898
168.87855100568171
169.0200422604654
169.1615335152491
169.3030247700328
169.4445160248165
169.5860072796002
169.7274985343839
169.86898978916759
170.0104810439513
170.151972298735
170.29346355351873
170.43495480830242
170.5764460630861
170.71793731786983
170.8594285726535
171.00091982743723
171.14241108222092
171.2839023370046
171.42539359178832
171.566884846572
171.70837610135573
171.8498673561394
171.9913586109231
172.13284986570682
172.2743411204905
172.41583237527422
172.5573236300579
172.6988148848416
172.8403061396253
172.981797394409
173.12328864919272
173.2647799039764
173.4062711587601
173.5477624135438
173.6892536683275
173.8307449231112
173.9722361778949
174.1137274326786
174.2552186874623
174.396709942246
174.5382011970297
174.6796924518134
174.82118370659708
174.9626749613808
175.1041662161645
175.2456574709482
175.3871487257319
175.52863998051558
175.6701312352993
175.81162249008298
175.9531137448667
176.0946049996504
176.23609625443407
176.3775875092178
176.51907876400148
176.6605700187852
176.80206127356888
176.94355252835257
177.08504378313629
177.22653503791997
177.3680262927037
177.5095175474874
177.6510088022711
177.7925000570548
177.9339913118385
178.07548256662218
178.2169738214059
178.3584650761896
178.4999563309733
178.641447585757
178.78293884054068
178.9244300953244
179.06592135010808
179.2074126048918
179.3489038596755
179.49039511445918
179.6318863692429
179.77337762402658
179.9148688788103
180.05636013359398
180.86576259489448
182.39085438233406
183.91594616977363
185.4410379572132
186.9661297446528
188.49122153209237
190.01631331953195
191.54140510697152
193.0664968944111
194.59158868185114
196.1166804692907
197.6417722567303
199.16686404416987
200.69195583160945
202.21704761904903
203.7421394064886
205.26723119392818
206.79232298136776
208.31741476880734
209.84250655624692
211.3675983436865
212.89269013112607
214.41778191856565
215.94287370600523
217.4679654934448
218.9930572808844
220.51814906832442
222.043240855764
223.56833264320358
225.09342443064315
226.61851621808273
228.1436080055223
229.6686997929619
231.19379158040192
232.7188833678415
234.24397515528108
235.76906694272066
237.29415873016023
238.8192505175998
240.3443423050394
241.86943409247897
243.39452587991855
244.91961766735812
246.4447094547977
247.96980124223728
249.49489302967686
251.01998481711644
252.54507660455602
254.0701683919956
255.59526017943517
257.1203519668752
258.6454437543148
260.17053554175436
261.69562732919394
263.2207191166335
264.7458109040731
266.2709026915127
267.79599447895225
269.32108626639183
270.8461780538314
272.371269841271
273.89636162871057
275.42145341615014
276.9465452035897
278.4716369910293
279.9967287784689
281.52182056590846
283.04691235334803
284.57200414078807
286.09709592822765
287.6221877156672
289.1472795031068
290.6723712905464
292.19746307798596
293.72255486542554
295.2476466528651
296.7727384403047
298.29783022774427
299.82292201518385
301.3480138026234
302.873105590063
304.3981973775026
305.92328916494216
307.44838095238174
308.9734727398218
310.49856452726135
312.02365631470093
313.5487481021405
315.0738398895801
316.59893167701966
318.12402346445924
319.6491152518988
321.17420703933885
322.69929882677843
324.224390614218
325.7494824016576
327.27457418909717
328.79966597653674
330.3247577639763
331.8498495514159
333.3749413388555
334.90003312629506
336.42512491373463
337.9502167011742
339.4753084886138
341.00040027605337
342.52549206349295
344.0505838509325
345.5756756383721
347.1007674258117
348.6258592132517
350.1509510006913
351.67604278813087
353.20113457557045
354.72622636301
356.2513181504496
357.7764099378892
359.30150172532876
360.82659351276834
362.3516853002079
363.8767770876475
365.4018688750871
366.92696066252665
368.45205244996623
369.9771442374058
371.5022360248454
373.02732781228497
374.552419599725
376.0775113871646
377.60260317460416
379.12769496204373
380.6527867494833
382.1778785369229
383.70297032436247
385.22806211180205
386.7531538992421
388.27824568668166
389.80333747412124
391.3284292615608
392.8535210490004
394.37861283643997
395.90370462387955
397.4287964113191
398.9538881987587
400.4789799861983
402.00407177363786
403.52916356107744
405.054255348517
406.5793471359566
408.1044389233962
409.62953071083575
411.15462249827533
412.67971428571536
414.20480607315494
415.7298978605945
417.2549896480341
418.7800814354737
420.30517322291325
421.83026501035283
423.3553567977924
424.880448585232


==> plot_data/dj_merging_2k.txt <==
64.22078657567877
64.26928583251699
64.31778508935521
64.36628434619342
64.41478360303165
64.46328285986986
64.51178211670809
64.5602813735463
64.60878063038452
64.65727988722274
64.70577914406095
64.75427840089918
64.8027776577374
64.85127691457562
64.89977617141383
64.94827542825205
64.99677468509027
65.04527394192849
65.09377319876671
65.14227245560492
65.19077171244315
65.23927096928136
65.28777022611959
65.3362694829578
65.38476873979602
65.43326799663424
65.48176725347246
65.53026651031068
65.5787657671489
65.62726502398712
65.67576428082533
65.72426353766355
65.77276279450177
65.82126205133999
65.86976130817821
65.91826056501642
65.96675982185465
66.01525907869286
66.06375833553108
66.1122575923693
66.16075684920752
66.20925610604574
66.25775536288396
66.30625461972218
66.3547538765604
66.40325313339861
66.45175239023683
66.50025164707505
66.54875090391327
66.59725016075149
66.64574941758971
66.69424867442793
66.74274793126614
66.79124718810436
66.83974644494258
66.8882457017808
66.93674495861902
66.98524421545724
67.03374347229546
67.08224272913367
67.1307419859719
67.17924124281011
67.22774049964833
67.27623975648655
67.32473901332477
67.37323827016299
67.42173752700121
67.47023678383943
67.51873604067764
67.56723529751586
67.61573455435408
67.6642338111923
67.71273306803052
67.76123232486874
67.80973158170696
67.85823083854517
67.9067300953834
67.95522935222161
68.00372860905983
68.05222786589805
68.10072712273627
68.14922637957449
68.1977256364127
68.24622489325093
68.29472415008914
68.34322340692736
68.39172266376558
68.4402219206038
68.48872117744202
68.53722043428024
68.58571969111846
68.63421894795667
68.6827182047949
68.73121746163311
68.77971671847133
68.82821597530955
68.87671523214777
68.92521448898599
68.9737137458242
69.02221300266243
69.07071225950064
69.11921151633886
69.16771077317708
69.2162100300153
69.26470928685352
69.31320854369173
69.36170780052996
69.41020705736817
69.4587063142064
69.50720557104461
69.55570482788283
69.60420408472105
69.65270334155926
69.70120259839749
69.7497018552357
69.79820111207393
69.84670036891214
69.89519962575037
69.94369888258858
69.99219813942679
70.04069739626502
70.08919665310323
70.13769590994146
70.18619516677967
70.2346944236179
70.28319368045611
70.33169293729432
70.38019219413255
70.42869145097076
70.47719070780899
70.5256899646472
70.57418922148543
70.62268847832364
70.67118773516185
70.71968699200008
70.76818624883829
70.81668550567652
70.86518476251473
70.91368401935296
70.96218327619117
71.01068253302938
71.05918178986761
71.10768104670582
71.15618030354405
71.20467956038226
71.25317881722049
71.3016780740587
71.35017733089693
71.39867658773514
71.44717584457335
71.49567510141158
71.54417435824979
71.59267361508802
71.64117287192623
71.68967212876446
71.73817138560267
71.78667064244088
71.83516989927911
71.88366915611732
71.93216841295555
71.98066766979376
72.02916692663199
72.0776661834702
72.12616544030841
72.17466469714664
72.22316395398485
72.27166321082308
72.32016246766129
72.36866172449952
72.41716098133773
72.46566023817596
72.51415949501417
72.56265875185238
72.61115800869061
72.65965726552882
72.70815652236705
72.75665577920526
72.80515503604349
72.8536542928817
72.90215354971991
72.95065280655814
72.99915206339635
73.04765132023458
73.09615057707279
73.14464983391102
73.19314909074923
73.24164834758744
73.29014760442567
73.33864686126388
73.38714611810211
73.43564537494032
73.48414463177855
73.53264388861676
73.58114314545497
73.6296424022932
73.67814165913141
73.72664091596964
73.77514017280785
73.82363942964608
73.87213868648429
73.9206379433225
73.96913720016073
74.01763645699894
74.06613571383717
74.11463497067538
74.16313422751361
74.21163348435182
74.26013274119003
74.30863199802826
74.35713125486647
74.4056305117047
74.45412976854291
74.50262902538114
74.55112828221935
74.59962753905756
74.64812679589579
74.696626052734
74.74512530957223
74.79362456641044
74.84212382324867
74.89062308008688
74.9391223369251
74.98762159376332
75.03612085060153
75.08462010743976
75.13311936427797
75.1816186211162
75.23011787795441
75.27861713479264
75.32711639163085
75.37561564846906
75.42411490530729
75.4726141621455
75.52111341898373
75.56961267582194
75.61811193266016
75.66661118949838
75.71511044633661
75.76360970317482
75.81210896001303
75.86060821685126
75.90910747368947
75.9576067305277
76.00610598736591
76.05460524420414
76.10310450104235
76.15160375788057
76.20010301471879
76.248602271557
76.29710152839522
76.34560078523344
76.39410004207167
76.44259929890988
76.4910985557481
76.53959781258632
76.58809706942453
76.63659632626276
76.68509558310097
76.7335948399392
76.78209409677741
76.83059335361563
76.87909261045385
76.92759186729207
76.97609112413029
77.0245903809685
77.07308963780673
77.12158889464494
77.17008815148316
77.21858740832138
77.2670866651596
77.31558592199782
77.36408517883604
77.41258443567426
77.46108369251247
77.50958294935069
77.55808220618891
77.60658146302713
77.65508071986535
77.70357997670357
77.75207923354179
77.80057849038
77.84907774721822
77.89757700405644
77.94607626089466
77.99457551773288
78.0430747745711
78.09157403140932
78.14007328824754
78.18857254508575
78.23707180192397
78.28557105876219
78.33407031560041
78.38256957243863
78.43106882927685
78.47956808611507
78.52806734295328
78.5765665997915
78.62506585662972
78.67356511346794
78.72206437030616
78.77056362714438
78.8190628839826
78.86756214082082
78.91606139765904
78.96456065449725
79.01305991133547
79.06155916817369
79.11005842501191
79.15855768185013
79.20705693868834
79.25555619552657
79.30405545236478
79.352554709203
79.40105396604122
79.44955322287944
79.49805247971766
79.54655173655588
79.5950509933941
79.64355025023232
79.69204950707054
79.74054876390875
79.78904802074697
79.83754727758519
79.88604653442341
79.93454579126163
79.98304504809984
80.03154430493807
80.08004356177628
80.1285428186145
80.17704207545272
80.22554133229094
80.27404058912916
80.32253984596738
80.3710391028056
80.41953835964381
80.46803761648204
80.51653687332025
80.56503613015846
80.61353538699669
80.66203464383491
80.71053390067313
80.75903315751134
80.80753241434957
80.85603167118778
80.904530928026
80.95303018486422
81.00152944170244
81.05002869854066
81.09852795537887
81.1470272122171
81.19552646905531
81.24402572589354
81.29252498273175
81.34102423956998
81.38952349640819
81.4380227532464
81.48652201008463
81.53502126692284
81.58352052376107
81.63201978059928
81.6805190374375
81.72901829427572
81.77751755111393
81.82601680795216
81.87451606479037
81.9230153216286
81.97151457846681
82.02001383530504
82.06851309214325
82.11701234898146
82.16551160581969
82.2140108626579
82.26251011949613
82.31100937633434
82.35950863317257
82.40800789001078
82.45650714684899
82.50500640368722
82.55350566052545
82.60200491736366
82.65050417420187
82.6990034310401
82.74750268787831
82.79600194471652
82.84450120155475
82.89300045839298
82.94149971523119
82.9899989720694
83.03849822890763
83.08699748574584
83.13549674258405
83.18399599942228
83.2324952562605
83.28099451309872
83.32949376993693
83.37799302677516
83.42649228361337
83.47499154045158
83.52349079728981
83.57199005412804
83.62048931096625
83.66898856780446
83.71748782464269
83.7659870814809
83.81448633831913
83.86298559515734
83.91148485199557
83.95998410883378
84.00848336567199
84.05698262251022
84.10548187934843
84.15398113618666
84.20248039302487
84.2509796498631
84.29947890670131
84.34797816353952
84.39647742037775
84.44497667721596
84.49347593405417
84.5419751908924
84.59047444773063
84.63897370456884
84.68747296140705
84.73597221824528
84.7844714750835
84.83297073192172
84.88146998875993
84.92996924559816
84.97846850243637
85.02696775927458
85.07546701611281
85.12396627295102
85.17246552978925
85.22096478662746
85.26946404346569
85.3179633003039
85.36646255714211
85.41496181398034
85.46346107081855
85.51196032765678
85.56045958449499
85.60895884133322
85.65745809817143
85.70595735500964
85.75445661184787
85.80295586868608
85.85145512552431
85.89995438236252
85.94845363920075
85.99695289603896
86.04545215287719
86.0939514097154
86.14245066655363
86.19094992339184
86.23944918023005
86.28794843706828
86.33644769390649
86.3849469507447
86.43344620758293
86.48194546442116
86.53044472125937
86.57894397809758
86.62744323493581
86.67594249177402
86.72444174861224
86.77294100545046
86.82144026228868
86.8699395191269
86.91843877596511
86.96693803280334
87.01543728964155
87.06393654647977
87.112435803318
87.1609350601562
87.20943431699443
87.25793357383264
87.30643283067087
87.35493208750908
87.40343134434731
87.45193060118552
87.50042985802375
87.54892911486196
87.59742837170018
87.6459276285384
87.69442688537661
87.74292614221484
87.79142539905305
87.83992465589128
87.8884239127295
87.9369231695677
87.98542242640593
88.03392168324415
88.08242094008236
88.13092019692058
88.17941945375881
88.22791871059702
88.27641796743524
88.32491722427346
88.37341648111168
88.42191573794989
88.47041499478811
88.51891425162634
88.56741350846455
88.61591276530277
88.664412022141
88.7129112789792
88.76141053581743
88.80990979265565
88.85840904949387
88.90690830633208
88.9554075631703
89.00390682000852
89.05240607684674
89.10090533368496
89.14940459052318
89.1979038473614
89.24640310419962
89.29490236103783
89.34340161787605
89.39190087471427
89.4404001315525
89.4888993883907
89.53739864522893
89.58589790206715
89.63439715890536
89.68289641574358
89.73139567258181
89.77989492942002
89.82839418625824
89.87689344309646
89.92539269993468
89.97389195677289
90.02239121361112
90.07089047044934
90.11938972728755
90.16788898412577
90.216388240964
90.2648874978022
90.31338675464042
90.36188601147865
90.41038526831687
90.45888452515509
90.5073837819933
90.55588303883152
90.60438229566974
90.65288155250795
90.70138080934618
90.74988006618439
90.79837932302262
90.84687857986083
90.89537783669905
90.94387709353727
90.9923763503755
91.0408756072137
91.08937486405193
91.13787412089015
91.18637337772836
91.23487263456659
91.2833718914048
91.33187114824302
91.38037040508124
91.42886966191946
91.47736891875768
91.52586817559589
91.57436743243412
91.62286668927233
91.67136594611054
91.71986520294877
91.768364459787
91.8168637166252
91.86536297346342
91.91386223030165
91.96236148713986
92.01086074397807
92.0593600008163
92.10785925765452
81.11591528545122
81.27142833626554
81.42694138707986
81.5824544378942
81.73796748870852
81.89348053952284
82.04899359033718
82.2045066411515
82.36001969196582
82.51553274278014
82.67104579359447
82.8265588444088
82.98207189522311
83.13758494603745
83.29309799685177
83.44861104766609
83.60412409848041
83.75963714929475
83.91515020010907
84.07066325092339
84.22617630173772
84.38168935255204
84.53720240336636
84.6927154541807
84.84822850499502
85.00374155580934
85.15925460662368
85.31476765743801
85.47028070825233
85.62579375906665
85.78130680988099
85.93681986069531
86.09233291150963
86.24784596232395
86.40335901313829
86.5588720639526
86.71438511476693
86.86989816558126
87.02541121639558
87.1809242672099
87.33643731802424
87.49195036883856
87.64746341965288
87.8029764704672
87.95848952128154
88.11400257209586
88.26951562291018
88.42502867372451
88.58054172453883
88.73605477535315
88.89156782616747
89.04708087698181
89.20259392779614
89.35810697861046
89.5136200294248
89.66913308023912
89.82464613105344
89.98015918186776
90.1356722326821
90.29118528349642
90.44669833431074
90.60221138512507
90.7577244359394
90.91323748675372
91.06875053756805
91.22426358838237
91.37977663919669
91.53528969001101
91.69080274082535
91.84631579163967
92.00182884245399
92.15734189326832
92.31285494408264
92.46836799489697
92.62388104571129
92.77939409652562
92.93490714733994
93.09042019815428
93.24593324896861
93.40144629978293
93.55695935059725
93.71247240141159
93.86798545222591
94.02349850304023
94.17901155385455
94.33452460466889
94.4900376554832
94.64555070629753
94.80106375711186
94.95657680792618
95.1120898587405
95.26760290955482
95.42311596036916
95.57862901118348
95.7341420619978
95.88965511281214
96.04516816362646
96.20068121444078
96.35619426525511
96.51170731606943
96.66722036688375
96.82273341769807
96.97824646851241
97.13375951932674
97.28927257014107
97.4447856209554
97.60029867176972
97.75581172258404
97.91132477339836
98.0668378242127
98.22235087502702
98.37786392584134
98.53337697665567
98.68889002747
98.84440307828432
98.99991612909864
99.15542917991297
99.31094223072729
99.46645528154161
99.62196833235595
99.77748138317027
99.93299443398459
100.08850748479892
100.24402053561325
100.39953358642757
100.55504663724189
100.71055968805622
100.86607273887054
101.02158578968488
101.17709884049921
101.33261189131353
101.48812494212785
101.64363799294217
101.79915104375651
101.95466409457083
102.11017714538515
102.26569019619949
102.4212032470138
102.57671629782813
102.73222934864246
102.88774239945678
103.0432554502711
103.19876850108542
103.35428155189976
103.50979460271408
103.6653076535284
103.82082070434274
103.97633375515706
104.13184680597138
104.2873598567857
104.44287290760003
104.59838595841435
104.75389900922868
104.90941206004301
105.06492511085735
105.22043816167167
105.375951212486
105.53146426330032
105.68697731411464
105.84249036492896
105.9980034157433
106.15351646655762
106.30902951737194
106.46454256818627
106.6200556190006
106.77556866981492
106.93108172062924
107.08659477144357
107.24210782225789
107.39762087307221
107.55313392388655
107.70864697470087
107.86416002551519
108.01967307632951
108.17518612714385
108.33069917795817
108.48621222877249
108.64172527958682
108.79723833040114
108.95275138121546
131.0609407216491
132.02336828540388
132.98579584915865
133.9482234129133
134.91065097666808
135.87307854042285
136.83550610417763
137.79793366793228
138.76036123168706
139.72278879544183
140.6852163591966
141.64764392295137
142.61007148670603
143.5724990504608
144.53492661421558
145.49735417797035
146.459781741725
147.42220930547978
148.38463686923455
149.34706443298933
150.309491996744
151.27191956049876
152.23434712425353
153.1967746880083
154.15920225176296
155.12162981551785
156.08405737927262
157.0464849430274
158.00891250678205
158.97134007053683
159.9337676342916
160.89619519804637
161.85862276180103
162.8210503255558
163.78347788931057
164.74590545306535
165.70833301682
166.67076058057478
167.63318814432955
168.59561570808432
169.5580432718391
170.52047083559376
171.48289839934853
172.4453259631033
173.40775352685807
174.37018109061273
175.3326086543675
176.29503621812228
177.25746378187705
178.2198913456317
179.18231890938648
180.14474647314137
181.10717403689614
182.0696016006508
183.03202916440557
183.99445672816034
184.95688429191512
185.91931185566978
186.88173941942455
187.84416698317932
188.8065945469341
189.76902211068875
190.73144967444352
191.6938772381983
192.65630480195307
193.61873236570784
194.5811599294625
195.54358749321727
196.50601505697205
197.46844262072682
198.43087018448148
199.39329774823625
200.35572531199102
201.3181528757458
202.28058043950045
203.24300800325523
204.20543556701
205.16786313076477
206.13029069451954
207.0927182582742
208.05514582202898
209.01757338578375
209.98000094953852
210.94242851329318
211.90485607704795
212.86728364080273
213.8297112045575
214.79213876831216
215.75456633206693
216.71699389582193
217.6794214595766
218.64184902333136
219.60427658708613
220.5667041508409
221.52913171459556
222.49155927835034
280.9593999999993
283.73434347826014
286.509286956521
289.2842304347819
292.05917391304274
294.8341173913036
297.6090608695645
300.38400434782534
303.1589478260862
305.93389130434707
308.70883478260794
311.4837782608688
314.25872173912967
317.03366521739053
319.8086086956514
322.58355217391227
325.35849565217313
328.133439130434
330.90838260869486
333.68332608695573
336.4582695652166
339.23321304347746
342.00815652173833
344.7830999999992
317.7574424552431
314.40562678932747
311.0538111234114
307.7019954574953
304.35017979157965
300.99836412566356
297.6465484597479
294.2947327938318
290.94291712791573
287.5911014620001
284.239285796084
280.8874701301679
277.5356544642523
274.1838387983362
270.8320231324201
267.48020746650445
264.12839180058836
260.77657613467227
257.42476046875663
254.07294480284054
250.721129136924
247.3693134710079
244.01749780509226
240.66568213917617
237.31386647326008
233.96205080734444
230.61023514142835
227.25841947551226
223.90660380959662
220.55478814368053
217.2029724777649
213.8511568118488
210.4993411459327
207.14752548001707
203.79570981410097
200.44389414818488
197.09207848226924
193.74026281635315
190.38844715043706
187.03663148452142
183.68481581860533
180.33300015268924
176.9811844867736
173.6293688208575
170.27755315494142
166.92573748902578
163.57392182310969
160.2221061571936
156.87029049127796
153.51847482536186
150.16665915944577
146.81484349353013
143.46302782761404
140.1112121616984
136.7593964957823
133.40758082986622
130.05576516395058
126.70394949803449
123.3521338321184
120.00031816620276
116.64850250028667
113.29668683437058
109.94487116845494
106.59305550253885
103.24123983662275
99.88942417070712
96.53760850479102
93.18579283887493
49.094999999999914
49.85672207792197
50.61844415584403
51.380166233766204
52.141888311688376
52.903610389610435
53.665332467532494
54.42705454545455
55.18877662337661
55.95049870129867
56.71222077922084
57.4739428571429
58.23566493506496
58.99738701298702
59.75910909090908
60.52083116883114
61.282553246753196
62.04427532467537
62.80599740259743
63.567719480519486
64.32944155844154
65.0911636363636
65.85288571428566
66.61460779220772
67.3763298701299
68.13805194805195
68.89977402597401
69.66149610389607
70.42321818181813
71.18494025974019
71.94666233766225
72.70838441558442
73.47010649350648
74.23182857142854
74.9935506493506
75.75527272727265
76.51699480519471
77.27871688311677
78.04043896103894
78.802161038961
79.56388311688306
80.32560519480512
81.08732727272718
81.84904935064924
82.61077142857141
83.37249350649347
84.13421558441553
84.89593766233759
85.65765974025965
86.4193818181817
87.18110389610376
87.94282597402594
88.704548051948
89.46627012987005
90.22799220779211
90.98971428571429
91.75143636363646
92.51315844155852
93.27488051948058
94.03660259740263
94.7983246753247
95.56004675324675
96.32176883116881
97.08349090909098
97.84521298701304
98.6069350649351
99.36865714285716
100.13037922077922
100.89210129870128
101.65382337662334
102.41554545454551
103.17726753246757
103.93898961038963
104.70071168831169
105.46243376623374
106.2241558441558
106.98587792207786
107.74760000000003
108.50932207792209
109.27104415584415
110.03276623376621
110.79448831168827
111.55621038961033
112.31793246753239
113.07965454545456
113.84137662337662
114.60309870129868
115.36482077922074
116.1265428571428
116.88826493506485
117.64998701298703
118.41170909090908
119.17343116883114
119.9351532467532
120.69687532467526
121.45859740259732
122.22031948051938
122.98204155844155
123.74376363636361
124.50548571428567
125.26720779220773
126.02892987012979
126.79065194805185
127.5523740259739
128.31409610389608
129.07581818181814
129.8375402597403
130.59926233766237
131.36098441558443
132.1227064935066
132.88442857142866
133.64615064935072
134.40787272727277
135.16959480519483
135.9313168831169
136.69303896103895
137.45476103896112
138.21648311688318
138.97820519480524
139.7399272727273
140.50164935064936
141.26337142857142
142.02509350649348
142.78681558441565
143.5485376623377
144.31025974025977
145.07198181818183
145.83370389610388
146.59542597402594
147.357148051948
148.11887012987017
148.88059220779223
149.6423142857143
150.40403636363635
151.1657584415584
151.92748051948047
152.68920259740253
153.4509246753247
154.21264675324676
154.97436883116882
155.73609090909088
156.49781298701294
157.259535064935
158.02125714285717
158.78297922077923
159.54470129870128
160.30642337662334
161.0681454545454
161.82986753246746
162.59158961038952
163.3533116883117
164.11503376623375
164.8767558441558
165.63847792207787
166.40019999999993
167.161922077922
167.92364415584404
168.68536623376633
169.4470883116884
170.20881038961045
170.9705324675325
171.73225454545457
172.49397662337674
173.2556987012988
174.01742077922086
174.77914285714292
175.54086493506497
176.30258701298703
177.0643090909091
177.82603116883126
178.58775324675332
179.34947532467538
180.11119740259744
180.8729194805195
181.63464155844156
182.39636363636362
132.3337757731959
132.41009102007598
132.48640626695607
132.56272151383615
132.63903676071624
132.71535200759632
132.7916672544764
132.8679825013565
132.94429774823658
133.02061299511666
133.09692824199675
133.17324348887684
133.24955873575692
133.325873982637
133.4021892295171
133.47850447639718
133.55481972327726
133.63113497015735
133.70745021703743
133.78376546391752
133.8600807107976
133.9363959576777
134.0127112045578
134.0890264514379
134.16534169831797
134.24165694519806
134.31797219207814
134.39428743895823
134.47060268583832
134.5469179327184
134.6232331795985
134.69954842647857
134.77586367335869
134.85217892023877
134.92849416711886
135.00480941399894
135.08112466087903
135.1574399077591
135.2337551546392
135.31007040151928
135.38638564839937
135.46270089527945
135.53901614215954
135.61533138903962
135.6916466359197
135.7679618827998
135.84427712967988
135.92059237655997
135.99690762344005
136.07322287032014
136.14953811720022
136.2258533640803
136.3021686109604
136.37848385784048
136.45479910472056
136.53111435160065
136.60742959848073
136.68374484536082
136.7600600922409
136.836375339121
136.91269058600108
136.98900583288116
137.06532107976125
137.14163632664133
137.21795157352142
137.2942668204015
137.3705820672816
137.44689731416167
137.52321256104176
137.59952780792185
137.67584305480193
137.75215830168202
137.8284735485621
137.9047887954422
137.9811040423223
138.0574192892024
138.13373453608247
138.21004978296256
138.28636502984264
138.36268027672273
138.4389955236028
138.5153107704829
138.59162601736298
138.6679412642431
138.74425651112318
138.82057175800327
138.89688700488335
138.97320225176344
139.04951749864352
139.1258327455236
139.2021479924037
139.27846323928378
139.35477848616387
139.43109373304395
139.50740897992404
139.58372422680412
106.02105476190468
106.43154778453976
106.84204080717478
107.25253382980986
107.66302685244494
108.07351987507997
108.48401289771505
108.89450592035013
109.30499894298515
109.71549196562023
110.12598498825531
110.53647801089033
110.94697103352541
111.3574640561605
111.76795707879558
112.1784501014306
112.58894312406568
112.99943614670076
113.40992916933578
113.82042219197086
114.23091521460594
114.64140823724097
115.05190125987605
115.46239428251113
115.87288730514615
116.28338032778123
116.69387335041631
117.10436637305133
117.51485939568641
117.9253524183215
118.33584544095652
118.7463384635916
119.15683148622662
119.56732450886176
119.97781753149678
120.3883105541318
120.79880357676694
121.20929659940197
121.61978962203699
122.03028264467213
122.44077566730726
122.85126868994229
123.26176171257731
123.67225473521245
124.08274775784747
124.4932407804825
124.90373380311763
125.31422682575266
125.72471984838768
126.13521287102282
126.54570589365784
126.95619891629286
127.366691938928
127.77718496156302
128.18767798419805
128.59817100683318
129.0086640294682
129.41915705210334
129.82965007473837
130.2401430973734
130.65063612000853
131.06112914264355
131.47162216527857
131.8821151879137
132.29260821054874
132.70310123318376
133.1135942558189
133.52408727845392
133.93458030108894
134.34507332372408
134.7555663463591
135.16605936899413
135.57655239162926
135.9870454142643
136.3975384368993
136.80803145953445
137.21852448216947
137.6290175048045
138.03951052743963
138.45000355007465
138.86049657270968
139.27098959534482
139.68148261797984
140.09197564061486
140.50246866325
140.91296168588502
141.32345470852005
141.73394773115518
142.1444407537902
142.55493377642523
142.96542679906037
143.3759198216955
143.78641284433053
144.19690586696555
144.6073988896007
145.0178919122357
145.42838493487073
145.83887795750587
146.2493709801409
146.65986400277592
147.07035702541106
147.48085004804608
147.8913430706811
148.30183609331624
148.71232911595126
149.1228221385863
149.53331516122142
149.94380818385645
150.35430120649147
150.7647942291266
151.17528725176163
151.58578027439665
151.9962732970318
152.40676631966681
152.81725934230195
153.22775236493698
153.638245387572
154.04873841020714
154.45923143284216
154.86972445547718
155.28021747811232
155.69071050074734
156.10120352338237
156.5116965460175
156.92218956865253
157.33268259128755
157.7431756139227
158.1536686365577
158.56416165919273
158.97465468182787
159.3851477044629
159.79564072709792
160.20613374973306
160.61662677236808
161.0271197950031
161.43761281763824
161.84810584027326
162.2585988629083
162.66909188554342
163.07958490817845
163.49007793081347
163.9005709534486
164.31106397608374
164.72155699871877
165.1320500213538
165.54254304398893
165.95303606662395
166.36352908925898
166.7740221118941
167.18451513452914
167.59500815716416
168.0055011797993
168.41599420243432
168.82648722506934
169.23698024770448
169.6474732703395
170.05796629297453
170.46845931560966
170.8789523382447
171.2894453608797
171.69993838351485
172.11043140614987
172.5209244287849
172.93141745142003
173.34191047405506
173.75240349669008
174.16289651932522
174.57338954196024
174.98388256459538
175.3943755872304
175.80486860986542
176.21536163250056
176.62585465513558
177.0363476777706
177.44684070040574
177.85733372304077
178.2678267456758
178.67831976831093
179.08881279094595
179.49930581358097
179.9097988362161
180.32029185885114
180.73078488148616
181.1412779041213
181.55177092675632
181.96226394939134
182.37275697202648
182.7832499946615
183.19374301729653
183.60423603993166
184.0147290625667
184.4252220852017
184.83571510783685
185.24620813047198
185.656701153107
186.06719417574203
186.47768719837717
186.8881802210122
187.29867324364722
187.70916626628235
188.11965928891738
188.5301523115524
188.94064533418754
189.35113835682256
189.76163137945758
190.17212440209272
190.58261742472774
190.99311044736277
191.4036034699979
191.81409649263293
192.22458951526795
192.6350825379031
193.0455755605381
193.45606858317313
193.86656160580827
194.2770546284433
194.68754765107832
195.09804067371346
195.50853369634848
195.9190267189835
196.32951974161864
196.74001276425366
197.1505057868887
197.56099880952382
166.29486555232552
167.31692598654104
168.33898642075633
169.36104685497162
170.3831072891869
171.40516772340243
172.42722815761772
173.449288591833
174.4713490260483
175.4934094602636
176.5154698944791
177.5375303286944
178.5595907629097
179.58165119712498
180.6037116313405
181.6257720655558
182.64783249977108
183.66989293398638
184.69195336820167
185.71401380241718
186.7360742366327
187.758134670848
188.78019510506329
189.80225553927858
190.8243159734941
191.84637640770939
192.86843684192468
193.89049727613997
194.91255771035526
195.93461814457078
196.95667857878607
197.97873901300136
199.00079944721665
200.02285988143217
201.04492031564746
202.06698074986275
203.08904118407804
204.11110161829333
205.13316205250885
206.15522248672414
207.17728292093943
208.19934335515472
209.22140378937002
210.24346422358553
211.26552465780082
212.28758509201612
213.3096455262314
214.33170596044693
215.35376639466222
216.3758268288775
217.3978872630928
218.4199476973081
219.4420081315236
220.4640685657389
221.4861289999542
222.50818943416948
223.530249868385
224.5523103026003
225.57437073681558
226.59643117103087
227.61849160524616
228.64055203946168
229.66261247367697
230.68467290789226
231.70673334210755
232.72879377632285
233.75085421053836
234.77291464475366
235.79497507896895
236.81703551318424
237.83909594739976
238.86115638161527
239.88321681583056
240.90527725004586
241.92733768426115
242.94939811847644
243.97145855269196
244.99351898690725
246.01557942112254
247.03763985533783
248.05970028955335
249.08176072376864
250.10382115798393
251.12588159219922
252.1479420264145
253.17000246063003
254.19206289484532
255.2141233290606
256.2361837632759
257.2582441974914
258.2803046317067
259.302365065922
260.3244255001373
261.3464859343526
262.3685463685681
263.3906068027834
264.4126672369987
265.434727671214
266.4567881054295
267.4788485396448
268.5009089738601
269.52296940807537
270.54502984229066
271.5670902765062
272.58915071072147
273.61121114493676
274.63327157915205
275.65533201336734
276.67739244758286
277.69945288179815
278.72151331601344
279.74357375022873
280.76563418444425
281.78769461865954
282.80975505287483
283.8318154870901
284.8538759213054
285.87593635552093
286.8979967897362
287.9200572239515
288.9421176581668
289.9641780923823
290.98623852659784
292.00829896081314
293.0303593950284
294.0524198292437
295.074480263459
296.0965406976745
238.15249999999742
241.83147484909205
245.51044969818668
249.1894245472813
252.86839939637503
256.54737424546965
260.2263490945643
263.9053239436589
267.58429879275354
271.2632736418482
274.9422484909428
278.62122334003743
282.30019818913206
285.9791730382267
289.6581478873213
293.33712273641595
297.0160975855106
300.6950724346052
304.37404728369984
308.05302213279447
311.7319969818891
315.4109718309837
319.08994668007836
322.768921529173
326.4478963782667
330.12687122736133
333.80584607645596
337.4848209255506
341.1637957746452
344.84277062373985
348.5217454728345
352.2007203219291
355.87969517102374
359.55867002011837
363.237644869213
366.91661971830763
370.59559456740226
374.2745694164969
377.9535442655915
381.63251911468615
385.3114939637808
388.9904688128754
392.66944366197004
396.34841851106466
400.0273933601593
403.7063682092539
407.38534305834855
411.0643179074432
414.7432927565378
418.42226760563244
422.10124245472707
425.7802173038217
429.45919215291633
433.13816700201096
436.8171418511056
440.4961167002002
444.17509154929485
447.8540663983895
451.5330412474841
455.21201609657874
458.89099094567246
462.5699657947671
466.2489406438617
469.92791549295634
473.606890342051
477.2858651911456
480.96484004024023
484.64381488933486
488.3227897384295
492.0017645875241
495.68073943661875


==> plot_data/dj_merging_4k.txt <==
68.8559411337209
68.74509338948909
68.63424564525725
68.52339790102543
68.4125501567936
68.30170241256178
68.19085466832995
68.08000692409813
67.9691591798663
67.85831143563448
67.74746369140264
67.63661594717082
67.52576820293899
67.41492045870717
67.30407271447535
67.19322497024352
67.0823772260117
66.97152948177987
66.86068173754805
66.74983399331622
66.6389862490844
66.52813850485256
66.41729076062074
66.30644301638891
66.19559527215709
66.08474752792526
65.97389978369344
65.8630520394616
65.75220429522979
65.64135655099797
65.53050880676614
65.41966106253432
65.30881331830248
65.19796557407066
65.08711782983883
64.97627008560701
64.86542234137518
64.75457459714336
64.64372685291153
64.53287910867971
64.42203136444788
64.31118362021606
64.20033587598422
64.0894881317524
63.97864038752058
63.86779264328875
63.756944899056926
63.6460971548251
63.53524941059328
63.42440166636145
63.31355392212963
63.2027061778978
63.091858433665976
62.98101068943415
62.870162945202324
62.7593152009705
62.64846745673867
62.537619712506846
62.42677196827502
62.315924224043194
62.20507647981137
62.09422873557954
61.983380991347715
61.872533247115896
61.76168550288407
61.650837758652244
61.53999001442042
61.42914227018859
61.318294525956766
61.20744678172494
61.096599037493114
60.98575129326129
60.87490354902946
60.764055804797636
60.65320806056581
60.54236031633398
60.431512572102164
60.32066482787033
60.20981708363851
60.098969339406686
59.98812159517486
59.877273850943034
59.76642610671121
59.65557836247938
59.544730618247556
59.43388287401573
59.323035129783904
59.21218738555208
59.10133964132025
58.99049189708843
58.8796441528566
58.76879640862478
58.65794866439295
58.54710092016113
58.4362531759293
58.325405431697476
58.21455768746565
58.103709943233824
57.992862199002
57.88201445477017
57.771166710538346
57.66031896630652
57.54947122207469
57.43862347784287
57.32777573361105
57.21692798937922
57.106080245147396
56.99523250091556
56.884384756683744
56.77353701245192
56.66268926822009
56.551841523988266
56.44099377975644
56.33014603552461
56.21929829129279
56.10845054706096
55.997602802829135
55.886755058597316
55.77590731436549
55.665059570133664
55.55421182590183
55.44336408167001
55.332516337438186
55.22166859320636
55.110820848974534
54.99997310474271
54.88912536051088
54.778277616279055
49.53952884615386
50.35395352564103
51.16837820512821
51.98280288461538
52.797227564102585
53.61165224358976
54.426076923076934
55.24050160256411
56.054926282051284
56.86935096153846
57.68377564102566
58.49820032051284
59.31262500000001
60.127049679487186
60.94147435897436
61.755899038461536
62.57032371794874
63.384748397435914
64.19917307692309
65.01359775641026
65.82802243589744
66.64244711538461
67.45687179487179
68.27129647435899
69.08572115384617
69.90014583333334
70.71457051282052
71.52899519230769
72.34341987179486
73.15784455128207
73.97226923076923
74.78669391025642
75.60111858974358
76.41554326923077
77.22996794871796
78.04439262820512
78.8588173076923
79.6732419871795
80.48766666666666
81.30209134615384
82.11651602564103
82.9309407051282
83.74536538461538
84.55979006410257
85.37421474358973
86.18863942307692
87.00306410256411
87.81748878205127
88.63191346153846
89.44633814102565
90.26076282051281
91.0751875
91.88961217948719
92.70403685897435
93.51846153846154
94.33288621794873
95.14731089743589
95.96173557692308
96.77616025641026
97.59058493589743
98.40500961538461
99.2194342948718
100.03385897435896
100.84828365384615
80.20699491279065
80.26078485510891
80.31457479742716
80.36836473974542
80.42215468206368
80.47594462438194
80.52973456670018
80.58352450901845
80.6373144513367
80.69110439365497
80.74489433597321
80.79868427829147
80.85247422060974
80.90626416292798
80.96005410524624
81.0138440475645
81.06763398988275
81.12142393220101
81.17521387451927
81.22900381683753
81.2827937591558
81.33658370147404
81.3903736437923
81.44416358611056
81.49795352842881
81.55174347074707
81.60553341306533
81.65932335538358
81.71311329770184
81.7669032400201
81.82069318233835
81.8744831246566
81.92827306697487
81.98206300929313
82.03585295161139
82.08964289392964
82.1434328362479
82.19722277856616
82.2510127208844
82.30480266320266
82.35859260552093
82.41238254783917
82.46617249015743
82.5199624324757
82.57375237479394
82.6275423171122
82.68133225943046
82.73512220174872
82.78891214406698
82.84270208638523
82.89649202870349
82.95028197102175
83.00407191334
83.05786185565826
83.11165179797652
83.16544174029477
83.21923168261303
83.27302162493129
83.32681156724955
83.3806015095678
83.43439145188606
83.48818139420432
83.54197133652258
83.59576127884083
83.64955122115909
83.70334116347735
83.7571311057956
83.81092104811385
83.86471099043212
83.91850093275036
83.97229087506862
84.02608081738688
84.07987075970514
84.13366070202339
84.18745064434165
84.24124058665991
84.29503052897817
84.34882047129642
84.40261041361468
84.45640035593294
84.51019029825119
84.56398024056945
84.61777018288771
84.67156012520596
84.72535006752422
84.77914000984248
84.83292995216074
84.88671989447899
84.94050983679725
84.99429977911551
85.04808972143375
85.10187966375202
85.15566960607028
85.20945954838854
85.26324949070678
85.31703943302504
85.3708293753433
85.42461931766155
85.47840925997981
85.53219920229807
85.58598914461633
85.63977908693458
85.69356902925284
85.7473589715711
85.80114891388935
85.85493885620761
85.90872879852587
85.96251874084413
86.01630868316238
86.07009862548064
86.1238885677989
86.17767851011715
86.23146845243541
86.28525839475367
86.33904833707192
86.39283827939018
86.44662822170844
86.5004181640267
86.55420810634496
86.6079980486632
86.66178799098147
86.71557793329973
86.76936787561797
86.82315781793623
86.8769477602545
86.93073770257274
86.984527644891
87.03831758720926
80.8859842064715
80.91126906229366
80.9365539181158
80.96183877393794
80.98712362976009
81.01240848558223
81.03769334140438
81.06297819722651
81.08826305304866
81.1135479088708
81.13883276469295
81.1641176205151
81.18940247633724
81.21468733215939
81.23997218798152
81.26525704380367
81.29054189962582
81.31582675544796
81.3411116112701
81.36639646709224
81.3916813229144
81.41696617873653
81.44225103455868
81.46753589038082
81.49282074620297
81.51810560202512
81.54339045784725
81.5686753136694
81.59396016949154
81.61924502531369
81.64452988113582
81.66981473695797
81.69509959278012
81.72038444860226
81.74566930442441
81.77095416024655
81.7962390160687
81.82152387189083
81.84680872771298
81.87209358353513
81.89737843935727
81.92266329517942
81.94794815100155
81.9732330068237
81.99851786264584
82.02380271846799
82.04908757429013
82.07437243011228
82.09965728593443
82.12494214175656
82.15022699757871
82.17551185340085
82.200796709223
82.22608156504513
82.25136642086729
82.27665127668942
82.30193613251157
82.32722098833372
82.35250584415586
82.37779069997801
82.40307555580014
82.4283604116223
82.45364526744444
82.47893012326658
82.50421497908873
82.52949983491087
82.55478469073302
82.58006954655515
82.6053544023773
82.63063925819944
82.65592411402159
82.68120896984374
82.70649382566587
82.73177868148802
82.75706353731016
82.78234839313231
82.80763324895446
82.8329181047766
82.85820296059875
82.88348781642088
82.90877267224303
82.93405752806517
82.95934238388732
82.98462723970945
83.0099120955316
83.03519695135375
83.06048180717589
83.08576666299804
83.11105151882018
83.13633637464233
83.16162123046446
83.18690608628661
83.21219094210875
83.2374757979309
83.26276065375305
83.28804550957518
83.31333036539733
83.33861522121947
83.36390007704162
83.38918493286377
83.4144697886859
83.43975464450806
83.46503950033019
83.49032435615234
83.51560921197448
83.54089406779663
83.56617892361876
83.59146377944091
83.61674863526306
83.6420334910852
83.66731834690735
83.69260320272949
83.71788805855164
83.74317291437379
83.76845777019592
83.79374262601807
83.81902748184021
83.84431233766236
83.8695971934845
83.89488204930664
83.92016690512878
83.94545176095093
83.97073661677308
83.99602147259522
84.02130632841737
84.0465911842395
84.07187604006165
84.09716089588379
84.12244575170594
84.14773060752809
84.17301546335023
84.19830031917238
84.22358517499451
84.24887003081666
84.2741548866388
84.29943974246095
84.3247245982831
84.35000945410523
84.37529430992738
84.40057916574952
84.42586402157167
84.4511488773938
84.47643373321596
84.50171858903809
84.52700344486024
84.55228830068239
84.57757315650453
84.60285801232668
84.62814286814881
84.65342772397096
84.6787125797931
84.70399743561525
84.72928229143739
84.75456714725954
84.77985200308169
84.80513685890382
84.83042171472597
84.85570657054811
84.88099142637026
84.90627628219241
84.93156113801454
84.9568459938367
84.98213084965883
85.00741570548098
85.03270056130312
85.05798541712527
85.0832702729474
85.10855512876955
85.1338399845917
85.15912484041384
85.18440969623599
85.20969455205812
85.23497940788027
85.26026426370241
85.28554911952456
85.3108339753467
82.32480025773195
82.49003472599023
82.6552691942485
82.82050366250678
82.98573813076506
83.15097259902333
83.31620706728161
83.48144153553989
83.64667600379816
83.81191047205644
83.9771449403147
84.14237940857298
84.30761387683125
84.47284834508953
84.63808281334781
84.80331728160608
84.96855174986435
85.13378621812262
85.2990206863809
85.46425515463918
85.62948962289745
85.79472409115573
85.95995855941399
86.12519302767227
86.29042749593054
86.45566196418882
86.6208964324471
86.78613090070536
86.95136536896364
87.11659983722193
87.2818343054802
87.44706877373848
87.61230324199676
87.77753771025503
87.9427721785133
88.10800664677157
88.27324111502985
88.43847558328812
88.6037100515464
88.76894451980468
88.93417898806294
89.09941345632122
89.26464792457949
89.42988239283777
89.59511686109605
89.76035132935431
89.92558579761258
90.09082026587086
90.25605473412914
90.42128920238741
90.58652367064569
90.75175813890395
90.91699260716223
91.0822270754205
91.24746154367878
91.41269601193707
91.57793048019535
91.74316494845363
91.90839941671189
92.07363388497016
92.23886835322844
92.40410282148672
92.569337289745
92.73457175800327
92.89980622626153
93.06504069451981
93.23027516277809
93.39550963103636
93.56074409929464
93.7259785675529
93.89121303581118
94.05644750406945
94.22168197232773
94.386916440586
94.55215090884428
94.71738537710254
94.88261984536082
95.0478543136191
95.21308878187737
95.37832325013565
95.54355771839394
95.70879218665222
95.87402665491048
96.03926112316876
96.20449559142703
96.36973005968531
96.53496452794359
96.70019899620185
96.86543346446012
97.0306679327184
97.19590240097668
97.36113686923495
97.52637133749323
97.6916058057515
97.85684027400977
98.02207474226805
79.16167992926607
79.30364621535381
79.44561250144153
79.58757878752925
79.72954507361698
79.8715113597047
80.01347764579243
80.15544393188016
80.29741021796788
80.4393765040556
80.58134279014334
80.72330907623108
80.8652753623188
81.00724164840652
81.14920793449424
81.29117422058196
81.4331405066697
81.57510679275742
81.71707307884515
81.85903936493287
82.00100565102059
82.14297193710833
82.28493822319605
82.42690450928377
82.5688707953715
82.71083708145922
82.85280336754694
82.99476965363468
83.1367359397224
83.27870222581012
83.42066851189784
83.56263479798557
83.7046010840733
83.84656737016103
83.98853365624875
84.13049994233647
84.27246622842421
84.41443251451194
84.55639880059967
84.69836508668739
84.84033137277511
84.98229765886283
85.12426394495057
85.26623023103829
85.40819651712602
85.55016280321374
85.69212908930146
85.83409537538918
85.97606166147692
86.11802794756464
86.25999423365236
86.40196051974009
86.54392680582781
86.68589309191555
86.82785937800327
86.96982566409099
87.11179195017871
87.25375823626644
87.39572452235417
87.5376908084419
87.67965709452962
87.82162338061735
87.96358966670508
88.10555595279281
88.24752223888053
88.38948852496826
88.53145481105598
88.6734210971437
88.81538738323144
88.95735366931916
89.09931995540688
89.2412862414946
89.38325252758233
89.52521881367005
89.66718509975779
89.80915138584551
89.95111767193323
90.09308395802096
90.23505024410868
90.37701653019641
90.51898281628414
90.66094910237186
90.80291538845958
90.9448816745473
91.08684796063504
91.22881424672276
91.37078053281049
91.51274681889822
91.65471310498594
91.79667939107368
91.9386456771614
92.08061196324913
92.22257824933685
92.36454453542457
92.5065108215123
92.64847710760003
92.79044339368775
92.93240967977547
93.0743759658632
93.21634225195092
93.35830853803866
93.50027482412638
93.6422411102141
93.78420739630182
93.92617368238955
94.06813996847728
94.210106254565
94.35207254065273
94.49403882674045
94.63600511282817
94.77797139891591
94.91993768500363
95.06190397109137
95.20387025717909
95.34583654326681
95.48780282935454
90.9195058139536
91.78287973814338
92.64625366233304
93.50962758652281
94.37300151071247
95.23637543490213
96.0997493590919
96.96312328328156
97.82649720747133
98.689871131661
99.55324505585065
100.41661898004043
101.27999290423008
102.14336682841986
103.00674075260952
103.87011467679918
104.73348860098895
105.59686252517861
106.46023644936838
107.32361037355804
108.1869842977477
109.05035822193747
109.91373214612724
110.7771060703169
111.64047999450668
112.50385391869634
113.36722784288611
114.23060176707577
115.09397569126543
115.9573496154552
116.82072353964486
117.68409746383463
118.54747138802429
119.41084531221395
120.27421923640372
121.13759316059338
122.00096708478316
122.86434100897281
123.72771493316247
124.59108885735225
125.4544627815419
126.31783670573168
127.18121062992134
128.044584554111
128.90795847830077
129.77133240249043
130.6347063266802
131.49808025086986
132.36145417505963
133.2248280992494
134.08820202343907
134.95157594762873
135.8149498718185
136.67832379600816
137.54169772019793
138.4050716443876
139.26844556857725
140.13181949276702
140.99519341695668
141.85856734114645
142.7219412653361
143.58531518952577
144.44868911371555
145.3120630379052
146.17543696209498
147.03881088628464
147.9021848104743
148.76555873466407
149.62893265885373
150.4923065830435
151.35568050723316
152.21905443142282
153.0824283556126
153.94580227980236
154.80917620399202
155.6725501281818
156.53592405237146
157.39929797656123
158.2626719007509
159.12604582494055
159.98941974913032
160.85279367331998
161.71616759750975
162.5795415216994
163.44291544588907
164.30628937007884
165.1696632942685
166.03303721845828
166.89641114264793
167.7597850668376
168.62315899102737
169.48653291521703
170.3499068394068
171.21328076359646
172.07665468778612
172.9400286119759
173.80340253616555
174.66677646035532
175.53015038454498
176.39352430873475
177.25689823292453
178.1202721571142
178.98364608130385
179.84702000549362
180.71039392968328
181.57376785387305
182.4371417780627
183.30051570225237
184.16388962644214
185.0272635506318
185.89063747482157
186.75401139901123
187.6173853232009
188.48075924739067
189.34413317158032
190.2075070957701
191.07088101995976
191.93425494414942
192.7976288683392
193.66100279252885
194.52437671671862
195.38775064090828
196.25112456509794
197.1144984892877
197.97787241347737
198.84124633766714
199.7046202618568
200.56799418604646
201.74530303030315
205.63479210711785
209.5242811839321
213.4137702607468
217.30325933756149
221.19274841437618
225.08223749119088
228.97172656800558
232.86121564482028
236.75070472163543
240.64019379845013
244.52968287526483
248.41917195207952
252.30866102889422
256.19815010570846
260.08763918252316
263.97712825933786
267.86661733615256
271.75610641296726
275.64559548978195
279.53508456659665
283.4245736434109
287.3140627202256
291.2035517970403
295.093040873855
298.9825299506697
302.8720190274844
306.7615081042991
310.6509971811138
314.540486257928
318.4299753347427
322.3194644115574
326.2089534883721
330.0984425651868
333.9879316420015
337.8774207188162
341.76690979563045
345.65639887244515
349.54588794925985
353.43537702607455
357.32486610288925
361.21435517970394
365.10384425651864
368.99333333333334
256.79720588234886
258.1799117647024
259.56261764705573
260.94532352940905
262.3280294117624
263.7107352941157
265.093441176469
266.47614705882256
267.8588529411759
269.2415588235292
270.6242647058825
272.00697058823584
273.38967647058917
274.7723823529427
276.15508823529603
277.53779411764936
264.42085714285713
259.33018796992474
254.23951879699234
249.14884962405995
244.05818045112755
238.96751127819516
233.87684210526277
228.78617293233037
223.69550375939798
218.60483458646559
213.5141654135332
208.4234962406017
203.3328270676693
198.24215789473692
193.15148872180453
188.06081954887213
182.97015037593974
177.87948120300734
172.78881203007495
167.69814285714256
171.90733082706856
169.39455775803253
166.8817846889965
164.36901161996002
161.856238550924
159.3434654818875
156.83069241285148
154.317919343815
151.80514627477896
149.29237320574293
146.77960013670645
144.26682706767042
141.75405399863394
139.2412809295979
136.72850786056188
134.2157347915254
131.70296172248936
129.19018865345288
126.67741558441685
124.16464251538036
121.65186944634434
119.1390963773083
116.62632330827182
114.11355023923579
111.60077717019931
109.08800410116328
106.5752310321268
104.06245796309076
101.54968489405474
99.03691182501825
96.52413875598222
94.01136568694528
91.49859261790925
88.98581954887322
86.47304647983674
83.96027341080071
81.44750034176423
78.9347272727282
76.42195420369171
73.90918113465568
71.39640806561965
68.88363499658317
66.37086192754714
63.858088858510655
61.345315789474625
58.832542720438596
56.31976965140211
53.80699658236608
51.2942235133296
48.78145044429357
46.268677375257084
43.755904306221055
41.243131237185025
38.73035816814854
36.21758509911251
33.70481203007603
71.83122596153885
72.41521978022013
72.9992135989014
73.58320741758268
74.16720123626408
74.75119505494536
75.33518887362663
75.91918269230803
76.5031765109893
77.08717032967058
77.67116414835198
78.25515796703326
78.83915178571453
79.42314560439593
80.0071394230772
80.59113324175848
81.17512706043988
81.75912087912116
82.34311469780243
82.92710851648383
83.5111023351651
84.09509615384638
84.67908997252778
85.26308379120906
85.84707760989033
86.43107142857173
87.015065247253
87.5990590659344
88.18305288461579
88.76704670329707
89.35104052197835
89.93503434065974
90.51902815934102
91.1030219780223
91.68701579670358
92.27100961538497
92.85500343406625
93.43899725274753
94.02299107142892
94.6069848901102
95.19097870879148
95.77497252747287
96.35896634615415
96.94296016483543
97.52695398351682
98.1109478021981
98.69494162087938
99.27893543956077
99.86292925824205
100.44692307692333
101.03091689560472
101.614910714286
102.19890453296728
102.78289835164867
103.36689217032995
103.95088598901123
104.53487980769262
105.1188736263739
105.70286744505518
106.28686126373657
106.87085508241785
107.45484890109913
108.03884271978052
108.6228365384618
107.91256664388288
109.07629118250202
110.24001572112138
111.40374025974052
112.56746479835988
113.73118933697924
114.89491387559838
116.05863841421774
117.22236295283687
118.38608749145624
119.54981203007537
120.71353656869474
121.8772611073141
123.04098564593323
124.20471018455282
125.36843472317196
126.53215926179132
127.69588380041046
128.85960833902982
130.02333287764918
131.18705741626832
132.35078195488768
133.51450649350681
134.67823103212618
135.8419555707453
137.00568010936468
138.16940464798404
139.33312918660317
140.49685372522254
141.66057826384167
142.82430280246103
143.9880273410804
145.15175187969953
146.3154764183189
147.47920095693803
148.6429254955574
149.80665003417653
150.9703745727959
152.13409911141525
153.2978236500344
154.46154818865375
155.6252727272729
156.78899726589225
157.95272180451138
159.11644634313075
160.2801708817501
161.44389542036924
162.6076199589886
163.77134449760774
164.9350690362271
166.09879357484647
167.2625181134656
168.42624265208497
169.5899671907041
170.75369172932346
171.9174162679426
173.08114080656196
174.24486534518132
175.40858988380046
176.57231442241982
177.73603896103896
178.89976349965832
180.06348803827768
181.22721257689682
182.39093711551618
183.55466165413554
184.7183861927549
185.88211073137404
187.0458352699934
188.20955980861254
189.3732843472319
190.53700888585126
191.7007334244704
192.86445796308976
194.0281825017089
195.19190704032826
157.2183990147778
155.32917898193728
153.4399589490963
151.5507389162558
149.66151888341483
147.77229885057432
145.8830788177338
143.99385878489284
142.10463875205232
140.21541871921136
138.32619868637084
136.43697865352988
134.54775862068936
132.6585385878484
130.76931855500789
128.88009852216692
126.9908784893264
125.10165845648544
123.21243842364493
121.32321839080396
119.43399835796345
117.54477832512248
115.65555829228197
113.766338259441
111.87711822660049
109.98789819375952
108.09867816091901
106.20945812807804
149.42265249140888
149.14364489509853
148.86463729878818
148.58562970247777
148.30662210616742
148.02761450985707
147.74860691354672
147.46959931723637
147.19059172092597
146.91158412461562
146.63257652830526
146.35356893199491
146.0745613356845
145.79555373937416
145.51654614306375
145.2375385467534
144.95853095044305
144.6795233541327
144.40051575782235
144.12150816151194
143.8425005652016
143.56349296889124
143.2844853725809
143.00547777627054
142.72647017996013
142.44746258364978
142.16845498733943
141.88944739102908
141.61043979471873
141.33143219840832
141.05242460209797
140.77341700578762
140.49440940947727
140.21540181316692
139.9363942168565
139.65738662054616
139.3783790242358
139.09937142792546
138.8203638316151
138.5413562353047
138.26234863899435
137.983341042684
137.70433344637365
137.4253258500633
137.1463182537529
136.86731065744254
136.5883030611322
136.30929546482184
136.0302878685115
135.7512802722011
135.47227267589074
135.19326507958039
134.91425748327003
134.63524988695968
134.35624229064928
134.07723469433893
133.79822709802858
133.51921950171823
133.24021190540788
132.96120430909747
132.68219671278712
132.40318911647677
132.12418152016642
131.845173923856
131.5661663275456
131.28715873123525
131.0081511349249
130.72914353861455
130.4501359423042
130.1711283459938
129.89212074968344
129.6131131533731
129.33410555706274
129.0550979607524
128.77609036444198
128.49708276813163
128.21807517182128
127.93906757551093
127.66005997920058
127.38105238289018
127.10204478657982
126.82303719026947
126.54402959395912
126.26502199764877
125.98601440133837
125.70700680502802
125.42799920871767
125.14899161240731
124.86998401609696
124.59097641978656
124.3119688234762
124.03296122716586
123.7539536308555
123.47494603454516
123.19593843823475
122.9169308419244
101.06413461538489
101.66020375457913
102.25627289377326
102.85234203296739
103.44841117216151
104.04448031135564
104.64054945054977
105.2366185897439
105.83268772893803
106.42875686813215
107.02482600732628
107.62089514652041
108.21696428571454
108.81303342490867
109.4091025641028
110.00517170329692
110.60124084249105
111.19730998168518
111.79337912087931
112.38944826007355
112.98551739926768
113.5815865384618
114.17765567765593
114.77372481685006
115.36979395604419
115.96586309523832
116.56193223443245
117.15800137362658
117.7540705128207
118.35013965201483
118.94620879120896
119.54227793040309
120.13834706959722
120.73441620879134
121.33048534798547
121.9265544871796
122.52262362637373
123.11869276556797
123.7147619047621
124.31083104395623
124.90690018315036
125.50296932234448
126.09903846153861
126.69510760073274
127.29117673992687
127.887245879121
128.48331501831512
129.07938415750925
129.67545329670338
130.2715224358975
130.86759157509164
131.46366071428577
132.0597298534799
132.65579899267402
133.25186813186815
133.84793727106228
134.4440064102564
135.04007554945053
135.63614468864466
136.2322138278388
136.82828296703292
137.42435210622705
138.02042124542118
138.6164903846153
129.25789070480073
130.09939426226606
130.9408978197314
131.78240137719695
132.62390493466228
133.4654084921276
134.30691204959317
135.1484156070585
135.98991916452405
136.83142272198938
137.6729262794547
138.51442983692004
139.3559333943856
140.19743695185093
141.03894050931626
141.88044406678182
142.72194762424715
143.56345118171248
144.4049547391778
145.24645829664337
146.0879618541087
146.92946541157403
147.77096896903936
148.61247252650492
149.45397608397025
150.29547964143558
151.1369831989009
151.97848675636646
152.8199903138318
153.66149387129713
154.50299742876268
155.344500986228
156.18600454369334
157.02750810115867
157.86901165862423
158.71051521608956
159.5520187735549
160.39352233102022
161.23502588848578
162.0765294459511
162.91803300341644
163.75953656088177
164.60104011834733
165.44254367581266
166.284047233278
167.12555079074355
167.96705434820888
168.8085579056742
169.65006146313954
170.4915650206051
171.33306857807042
172.17457213553575
173.01607569300108
173.85757925046664
174.69908280793197
175.5405863653973
176.38208992286263
177.2235934803282
178.06509703779375
178.90660059525908
179.7481041527244
180.58960771018974
181.4311112676553
182.27261482512063
183.11411838258596
183.95562194005151
184.79712549751684
185.63862905498218
186.4801326124475
187.32163616991306
188.1631397273784
189.00464328484372
189.84614684230905
190.6876503997746
191.52915395723994
192.37065751470527
193.21216107217083
194.05366462963616
194.8951681871015
195.73667174456682
196.57817530203238
197.4196788594977
198.26118241696304
199.10268597442837
199.94418953189393
200.78569308935926
201.6271966468246
202.46870020428992
175.26590398365676
175.3540650206051
175.44222605755343
175.53038709450175
175.6185481314501
175.70670916839842
175.79487020534674
175.8830312422951
175.97119227924338
176.05935331619173
176.14751435314005
176.23567539008837
176.32383642703672
176.41199746398505
176.50015850093337
176.58831953788172
176.67648057483004
176.76464161177836
176.8528026487267
176.940963685675
177.02912472262335
177.1172857595717
177.20544679652002
177.29360783346834
177.3817688704167
177.46992990736499
177.55809094431334
177.64625198126166
177.73441301820998
177.82257405515833
177.91073509210665
177.99889612905497
178.08705716600332
178.1752182029516
178.26337923989996
178.35154027684828
178.4397013137966
178.52786235074495
178.61602338769328
178.7041844246416
178.79234546158995
178.88050649853824
178.9686675354866
179.0568285724349
179.14498960938323
179.23315064633158
179.3213116832799
179.40947272022822
179.49763375717657
179.58579479412487
179.67395583107321
179.76211686802154
179.85027790496986
179.9384389419182
180.02659997886653
180.11476101581485
180.2029220527632
180.2910830897115
180.37924412665984
180.46740516360816
180.55556620055648
180.64372723750483
180.73188827445315
180.82004931140148
180.90821034834983
180.99637138529815
181.08453242224647
181.1726934591948
181.26085449614314
181.34901553309146
181.43717657003978
181.52533760698813
181.61349864393645
181.70165968088477
181.78982071783312
181.87798175478144
181.96614279172977
182.0543038286781
182.14246486562644
182.23062590257476
182.31878693952308
182.4069479764714
182.49510901341975
182.58327005036807
182.6714310873164
182.7595921242647
182.84775316121306
182.93591419816138
211.54084836769766
212.39407612136006
213.24730387502268
214.10053162868508
214.9537593823477
215.8069871360101
216.66021488967272
217.5134426433351
218.36667039699773
219.21989815066013
220.07312590432252
220.92635365798515
221.77958141164754
222.63280916531016
223.48603691897256
224.33926467263518
225.19249242629758
226.0457201799602
226.8989479336226
227.75217568728522
228.6054034409476
229.45863119461023
230.31185894827263
231.16508670193525
232.01831445559765
232.87154220926027
233.72476996292266
234.5779977165853
235.43122547024768
236.2844532239103
237.1376809775727
237.9909087312351
238.84413648489772
239.6973642385601
240.55059199222273
241.40381974588536
242.25704749954798
243.11027525321038
243.96350300687277
244.8167307605354
245.6699585141978
246.5231862678604
247.3764140215228
248.22964177518543
249.08286952884782
249.93609728251045
250.78932503617284
251.64255278983546
252.49578054349786
253.34900829716048
254.20223605082288
255.0554638044855
255.9086915581479
256.7619193118105
257.6151470654729
258.46837481913553
259.32160257279793
260.17483032646055
261.02805808012295
261.88128583378557
262.73451358744796
263.58774134111036
264.440969094773
265.2941968484354
266.147424602098
267.0006523557604
267.853880109423
268.7071078630854
269.56033561674803
270.41356337041043
271.26679112407305
272.12001887773545
272.97324663139807
273.82647438506046
274.6797021387231
275.5329298923855
276.3861576460481
277.2393853997105
278.0926131533731
278.9458409070355
279.79906866069814
280.65229641436053
281.50552416802293
282.35875192168555
283.21197967534795
284.06520742901057
284.9184351826732
285.7716629363358
286.6248906899982
287.47811844366083
288.3313461973232
289.1845739509856
290.03780170464825
290.89102945831064
291.74425721197326
292.59748496563566
246.0178358208941
249.85450474898153
253.69117367706804
257.52784260515546
261.36451153324197
265.2011804613285
269.0378493894159
272.8745183175024
276.7111872455889
280.54785617367634
284.38452510176285
288.22119402984936
292.0578629579368
295.8945318860233
299.7312008141107
303.5678697421972
307.4045386702837
311.24120759837115
315.07787652645766
318.91454545454417
322.7512143826316
326.5878833107181
330.4245522388046
334.261221166892
338.09789009497854
341.93455902306505
345.77122795115247
349.607896879239
353.4445658073264
357.2812347354129
361.1179036634994
364.95457259158684
368.79124151967335
372.62791044775986
376.4645793758473
380.3012483039338
384.1379172320203
387.9745861601077
391.81125508819423
395.64792401628165
399.48459294436816
403.3212618724556
407.1579308005421
410.9945997286295
414.831268656716
418.66793758480253
422.50460651288995
426.34127544097646
430.1779443690639
434.0146132971504
437.8512822252369
441.6879511533243
445.52462008141083
449.36128900949734
453.19795793758476
457.03462686567127
460.8712957937578
464.7079647218452
468.5446336499317
472.3813025780182
476.21797150610564
480.05464043419215
483.89130936227957
487.7279782903661
491.5646472184526
495.40131614654
499.2379850746265


==> plot_data/dj_merging_k.txt <==
63.13890072887792
63.19062689880216
63.242353068726395
63.294079238650625
63.34580540857486
63.3975315784991
63.449257748423335
63.50098391834757
63.55271008827181
63.60443625819604
63.656162428120275
63.70788859804451
63.75961476796875
63.811340937892986
63.86306710781722
63.91479327774145
63.96651944766569
64.01824561758993
64.06997178751416
64.1216979574384
64.17342412736264
64.22515029728687
64.27687646721111
64.32860263713535
64.38032880705957
64.4320549769838
64.48378114690804
64.53550731683228
64.58723348675652
64.63895965668075
64.69068582660499
64.74241199652923
64.79413816645346
64.8458643363777
64.89759050630194
64.94931667622618
65.0010428461504
65.05276901607463
65.10449518599887
65.15622135592311
65.20794752584735
65.25967369577158
65.31139986569582
65.36312603562006
65.41485220554429
65.46657837546853
65.51830454539277
65.57003071531699
65.62175688524123
65.67348305516546
65.7252092250897
65.77693539501394
65.82866156493817
65.88038773486241
65.93211390478665
65.98384007471088
66.03556624463512
66.08729241455936
66.1390185844836
66.19074475440782
66.24247092433205
66.29419709425629
66.34592326418053
66.39764943410476
66.449375604029
66.50110177395324
66.55282794387747
66.60455411380171
66.65628028372595
66.70800645365019
66.75973262357442
66.81145879349864
66.86318496342288
66.91491113334712
66.96663730327136
67.01836347319559
67.07008964311983
67.12181581304407
67.1735419829683
67.22526815289254
67.27699432281678
67.32872049274101
67.38044666266524
67.43217283258947
67.48389900251371
67.53562517243795
67.58735134236218
67.63907751228642
67.69080368221066
67.7425298521349
67.79425602205913
67.84598219198337
67.8977083619076
67.94943453183184
68.00116070175606
68.0528868716803
68.10461304160454
68.15633921152877
68.20806538145301
68.25979155137725
68.31151772130148
68.36324389122572
68.41497006114996
68.4666962310742
68.51842240099843
68.57014857092267
68.62187474084689
68.67360091077113
68.72532708069537
68.7770532506196
68.82877942054384
68.88050559046808
68.93223176039231
68.98395793031655
69.03568410024079
69.08741027016502
69.13913644008926
69.19086261001348
69.24258877993772
69.29431494986196
69.3460411197862
69.39776728971043
69.44949345963467
69.5012196295589
69.55294579948314
69.60467196940738
69.65639813933161
69.70812430925585
69.75985047918009
69.81157664910431
69.86330281902855
69.91502898895278
69.96675515887702
70.01848132880126
70.0702074987255
70.12193366864973
70.17365983857397
70.2253860084982
70.27711217842244
70.32883834834668
70.38056451827092
70.43229068819514
70.48401685811938
70.53574302804361
70.58746919796785
70.63919536789209
70.69092153781632
70.74264770774056
70.7943738776648
70.84610004758903
70.89782621751327
70.9495523874375
71.00127855736173
71.05300472728597
71.1047308972102
71.15645706713444
71.20818323705868
71.25990940698291
71.31163557690715
71.36336174683139
71.41508791675562
71.46681408667986
71.5185402566041
71.57026642652832
71.62199259645257
71.6737187663768
71.72544493630103
71.77717110622527
71.8288972761495
71.88062344607374
71.93234961599798
71.98407578592222
72.03580195584645
72.08752812577069
72.13925429569493
72.19098046561916
72.24270663554339
72.29443280546762
72.34615897539186
72.3978851453161
72.44961131524033
72.50133748516457
72.5530636550888
72.60478982501304
72.65651599493728
72.70824216486152
72.75996833478575
72.81169450470998
72.86342067463421
72.91514684455845
72.96687301448269
73.01859918440692
73.07032535433116
73.1220515242554
73.17377769417963
73.22550386410387
73.27723003402811
73.32895620395234
73.38068237387658
73.43240854380082
73.48413471372504
73.53586088364928
73.58758705357351
73.63931322349775
73.69103939342199
73.74276556334623
73.79449173327046
73.8462179031947
73.89794407311894
73.94967024304317
74.00139641296741
74.05312258289163
74.10484875281588
74.1565749227401
74.20830109266434
74.26002726258858
74.31175343251282
74.36347960243705
74.41520577236129
74.46693194228553
74.51865811220976
74.570384282134
74.62211045205822
74.67383662198246
74.7255627919067
74.77728896183093
74.82901513175517
74.88074130167941
74.93246747160364
74.98419364152788
75.03591981145212
75.08764598137635
75.13937215130059
75.19109832122481
75.24282449114907
75.29455066107329
75.34627683099752
75.39800300092176
75.449729170846
75.50145534077024
75.55318151069447
75.60490768061871
75.65663385054295
75.70836002046718
75.76008619039142
75.81181236031566
75.86353853023988
75.91526470016412
75.96699087008835
76.01871704001259
76.07044320993683
76.12216937986106
76.1738955497853
76.22562171970954
76.27734788963377
76.32907405955801
76.38080022948225
76.43252639940647
76.4842525693307
76.53597873925494
76.58770490917918
76.63943107910342
76.69115724902765
76.74288341895189
76.79460958887613
76.84633575880036
76.8980619287246
76.94978809864884
77.00151426857308
77.05324043849731
77.10496660842153
77.15669277834577
77.20841894827001
77.26014511819425
77.31187128811848
77.36359745804272
77.41532362796696
77.46704979789119
77.51877596781543
77.57050213773967
77.6222283076639
77.67395447758813
77.72568064751236
77.7774068174366
77.82913298736084
77.88085915728507
77.93258532720931
77.98431149713355
78.03603766705778
78.08776383698202
78.13949000690626
78.1912161768305
78.24294234675473
78.29466851667897
78.34639468660319
78.39812085652743
78.44984702645166
78.5015731963759
78.55329936630014
78.60502553622437
78.65675170614861
78.70847787607285
78.76020404599709
78.81193021592132
78.86365638584556
78.91538255576978
78.96710872569402
79.01883489561826
79.07056106554249
79.12228723546673
79.17401340539097
79.2257395753152
79.27746574523944
79.32919191516368
79.38091808508791
79.43264425501215
79.48437042493637
79.53609659486062
79.58782276478485
79.63954893470908
79.69127510463332
79.74300127455756
79.7947274444818
79.84645361440603
79.89817978433027
79.9499059542545
80.00163212417874
80.05335829410298
80.10508446402721
80.15681063395144
80.20853680387567
80.26026297379991
80.31198914372415
80.36371531364838
80.41544148357262
80.46716765349686
80.5188938234211
80.57061999334533
80.62234616326955
80.6740723331938
80.72579850311803
80.77752467304228
80.8292508429665
80.88097701289074
80.93270318281498
80.98442935273921
81.03615552266345
81.08788169258769
81.13960786251192
81.19133403243616
81.2430602023604
81.29478637228462
81.34651254220887
81.3982387121331
81.44996488205733
81.50169105198157
81.5534172219058
81.60514339183004
81.65686956175428
81.70859573167851
81.76032190160275
81.81204807152699
81.86377424145121
81.91550041137546
81.96722658129968
82.01895275122394
82.07067892114816
82.1224050910724
82.17413126099663
82.22585743092087
82.2775836008451
82.32930977076934
82.38103594069358
82.4327621106178
82.48448828054205
82.53621445046628
82.58794062039051
82.63966679031475
82.69139296023899
82.74311913016322
82.79484530008746
82.8465714700117
82.89829763993593
82.95002380986017
83.0017499797844
83.05347614970864
83.10520231963287
83.15692848955712
83.20865465948134
83.26038082940558
83.31210699932981
83.36383316925405
83.41555933917829
83.46728550910252
83.51901167902676
83.570737848951
83.62246401887523
83.67419018879946
83.72591635872371
83.77764252864793
83.82936869857217
83.8810948684964
83.93282103842064
83.98454720834488
84.03627337826912
84.08799954819335
84.13972571811759
84.19145188804183
84.24317805796606
84.2949042278903
84.34663039781452
84.39835656773876
84.450082737663
84.50180890758723
84.55353507751147
84.6052612474357
84.65698741735994
84.70871358728418
84.76043975720842
84.81216592713264
84.86389209705689
84.91561826698111
84.96734443690535
85.01907060682959
85.07079677675384
85.12252294667806
85.1742491166023
85.22597528652653
85.27770145645077
85.32942762637501
85.38115379629924
85.43287996622348
85.4846061361477
85.53633230607196
85.58805847599618
85.63978464592041
85.69151081584465
85.74323698576889
85.79496315569313
85.84668932561736
85.8984154955416
85.95014166546584
86.00186783539007
86.0535940053143
86.10532017523855
86.15704634516277
86.208772515087
86.26049868501124
86.31222485493548
86.36395102485972
86.41567719478395
86.46740336470819
86.51912953463243
86.57085570455666
86.6225818744809
86.67430804440514
86.72603421432936
86.77776038425361
86.82948655417783
86.88121272410207
86.93293889402631
86.98466506395054
87.03639123387478
87.08811740379902
87.13984357372325
87.19156974364749
87.24329591357173
87.29502208349595
87.3467482534202
87.39847442334442
87.45020059326866
87.5019267631929
87.55365293311714
87.60537910304137
87.65710527296561
87.70883144288985
87.76055761281408
87.81228378273832
87.86400995266256
87.9157361225868
87.96746229251102
88.01918846243527
88.07091463235949
88.12264080228373
88.17436697220796
88.2260931421322
88.27781931205644
88.32954548198067
88.38127165190491
88.43299782182915
88.48472399175338
88.5364501616776
88.58817633160184
88.63990250152608
88.69162867145032
88.74335484137455
88.79508101129879
88.84680718122303
88.89853335114726
88.9502595210715
89.00198569099574
89.05371186091998
89.10543803084421
89.15716420076845
89.20889037069267
89.26061654061692
89.31234271054115
89.36406888046538
89.41579505038962
89.46752122031386
89.51924739023809
89.57097356016233
89.62269973008657
89.6744259000108
89.72615206993504
89.77787823985926
89.8296044097835
89.88133057970774
89.93305674963197
89.98478291955621
90.03650908948045
90.08823525940468
90.13996142932892
90.19168759925316
90.24341376917738
90.29513993910163
90.34686610902587
90.3985922789501
90.45031844887433
90.50204461879858
90.5537707887228
90.60549695864704
90.65722312857127
90.70894929849551
90.76067546841975
90.81240163834399
90.86412780826822
90.91585397819244
90.9675801481167
91.01930631804092
91.07103248796516
91.12275865788939
91.17448482781363
91.22621099773787
91.2779371676621
91.32966333758634
91.38138950751058
91.43311567743481
91.48484184735904
91.53656801728329
91.58829418720751
91.64002035713176
91.69174652705598
91.74347269698022
91.79519886690446
91.8469250368287
91.89865120675293
91.95037737667717
92.0021035466014
92.05382971652564
92.10555588644988
92.1572820563741
92.20900822629835
92.26073439622257
92.31246056614681
92.36418673607105
92.41591290599528
92.46763907591952
92.51936524584376
92.571091415768
92.62281758569223
92.67454375561647
92.72626992554069
92.77799609546494
92.82972226538917
92.8814484353134
92.93317460523764
92.98490077516188
93.03662694508611
93.08835311501035
93.14007928493459
93.19180545485882
93.24353162478306
93.2952577947073
93.34698396463153
93.39871013455576
93.45043630448001
93.50216247440423
93.55388864432847
93.6056148142527
93.65734098417694
93.70906715410118
93.76079332402541
93.81251949394965
93.86424566387389
93.91597183379812
93.96769800372235
94.01942417364658
94.07115034357082
94.12287651349506
94.1746026834193
94.22632885334353
94.27805502326777
94.329781193192
94.38150736311624
94.43323353304048
94.48495970296472
94.53668587288895
94.58841204281319
94.64013821273741
94.69186438266166
94.74359055258589
94.79531672251012
94.84704289243436
94.8987690623586
94.95049523228283
95.00222140220707
95.0539475721313
95.10567374205554
95.15739991197978
95.209126081904
95.26085225182825
95.31257842175248
95.36430459167671
95.41603076160095
95.46775693152519
95.51948310144942
95.57120927137365
95.6229354412979
95.67466161122213
95.72638778114637
95.7781139510706
95.82984012099485
95.88156629091907
95.93329246084332
95.98501863076754
96.03674480069178
96.08847097061602
96.14019714054025
96.19192331046449
96.24364948038873
96.29537565031296
96.34710182023719
96.39882799016144
96.45055416008566
96.50228033000991
96.55400649993413
96.60573266985837
96.6574588397826
96.70918500970684
96.76091117963108
96.8126373495553
96.86436351947955
96.91608968940379
96.96781585932803
97.01954202925225
97.0712681991765
97.12299436910072
97.17472053902497
97.2264467089492
97.27817287887343
97.32989904879767
97.38162521872191
97.43335138864614
97.48507755857038
97.53680372849462
97.58852989841884
97.64025606834309
97.69198223826731
97.74370840819157
97.79543457811579
97.84716074804003
97.89888691796426
97.9506130878885
98.00233925781274
98.05406542773696
98.10579159766121
98.15751776758543
98.20924393750968
98.2609701074339
98.31269627735816
98.36442244728238
98.41614861720663
98.46787478713085
98.51960095705509
98.57132712697933
98.62305329690356
98.6747794668278
98.72650563675202
98.77823180667627
98.8299579766005
98.88168414652475
98.93341031644897
98.98513648637321
99.03686265629744
99.08858882622168
99.14031499614592
99.19204116607015
99.24376733599439
99.29549350591861
99.34721967584287
99.39894584576709
99.45067201569134
99.50239818561556
99.55412435553981
99.60585052546404
99.65757669538829
99.70930286531251
99.76102903523675
99.81275520516098
99.86448137508522
99.91620754500946
99.96793371493368
100.01965988485793
100.07138605478215
100.1231122247064
100.17483839463063
100.22656456455486
100.2782907344791
100.33001690440334
100.38174307432757
100.43346924425181
100.48519541417605
100.53692158410027
100.58864775402452
100.64037392394874
100.692100093873
100.74382626379722
100.79555243372145
100.84727860364569
100.89900477356994
100.95073094349416
101.0024571134184
101.05418328334264
101.10590945326688
101.15763562319111
101.20936179311533
101.26108796303959
101.31281413296381
101.36454030288806
101.41626647281228
101.46799264273652
101.51971881266076
101.57144498258499
101.62317115250923
101.67489732243347
101.7266234923577
101.77834966228193
101.83007583220618
101.8818020021304
101.93352817205465
101.98525434197887
102.03698051190311
102.08870668182735
102.14043285175158
102.19215902167582
102.24388519160006
102.2956113615243
102.34733753144853
102.39906370137277
102.45078987129699
102.50251604122124
102.55424221114546
102.60596838106972
124.12592998281752
125.49030294809154
126.85467591336555
128.21904887863957
129.58342184391358
130.9477948091876
132.3121677744614
133.6765407397354
135.04091370500942
136.40528667028343
137.76965963555745
139.13403260083146
140.49840556610548
141.8627785313795
143.2271514966535
144.59152446192752
145.95589742720153
147.32027039247578
148.6846433577498
150.0490163230238
151.41338928829782
152.77776225357184
154.14213521884585
155.50650818411964
156.87088114939365
158.23525411466767
159.59962707994168
160.9640000452157
162.3283730104897
163.69274597576373
165.05711894103774
166.42149190631176
167.78586487158577
169.1502378368598
170.5146108021338
171.87898376740782
173.24335673268183
174.60772969795585
175.97210266322986
177.33647562850388
178.7008485937779
180.0652215590519
181.42959452432592
182.79396748959994
184.15834045487395
185.52271342014797
186.88708638542198
188.251459350696
189.61583231597
190.98020528124403
192.34457824651804
193.70895121179205
195.07332417706607
196.43769714234008
197.8020701076141
199.16644307288811
200.53081603816213
201.89518900343614
203.25956196871016
204.62393493398417
205.9883078992582
207.3526808645322
208.71705382980622
210.08142679508023
211.44579976035425
212.81017272562826
214.17454569090228
215.5389186561763
216.9032916214503
218.26766458672432
219.63203755199834
220.99641051727212
222.36078348254614
223.72515644782015
225.08952941309417
226.45390237836818
227.8182753436422
229.1826483089162
230.54702127419023
231.91139423946424
233.27576720473826
234.6401401700125
236.00451313528652
237.36888610056053
238.73325906583455
240.09763203110856
241.46200499638257
242.8263779616566
244.1907509269306
245.55512389220462
246.91949685747863
248.28386982275265
249.64824278802666
251.01261575330068
252.3769887185747
253.7413616838487
330.17261449077296
327.7224600710665
325.27230565136006
322.8221512316536
320.37199681194716
317.9218423922407
315.47168797253426
313.0215335528278
310.57137913312135
308.1212247134149
305.67107029370845
303.220915874002
300.77076145429555
298.3206070345891
295.87045261488265
293.4202981951762
290.97014377546975
288.5199893557633
286.06983493605685
283.6196805163504
281.16952609664395
278.7193716769375
276.26921725723105
273.8190628375246
271.3689084178186
268.91875399811215
266.4685995784057
264.01844515869925
261.5682907389928
259.11813631928635
256.6679818995799
254.21782747987345
251.767673060167
249.31751864046055
246.8673642207541
244.41720980104765
241.96705538134074
239.5169009616343
237.06674654192784
234.6165921222214
232.16643770251494
229.7162832828085
227.26612886310204
224.8159744433956
222.36582002368914
219.9156656039827
217.46551118427624
215.0153567645698
212.56520234486334
210.1150479251569
207.66489350545044
205.214739085744
202.76458466603754
200.31443024633109
197.86427582662463
195.41412140691818
192.96396698721173
190.51381256750528
188.06365814779883
185.61350372809238
183.16334930838593
180.71319488867948
178.26304046897303
175.81288604926658
173.36273162956013
170.91257720985368
168.46242279014723
166.01226837044123
163.56211395073478
161.11195953102833
158.66180511132188
156.21165069161543
153.76149627190898
151.31134185220253
148.86118743249608
146.41103301278963
143.96087859308318
141.51072417337673
139.06056975367028
136.61041533396383
134.16026091425738
131.71010649455093
129.25995207484448
126.80979765513803
124.35964323543158
121.90948881572513
119.45933439601868
117.00917997631177
114.55902555660532
112.10887113689887
109.65871671719242
107.20856229748597
104.75840787777952
102.30825345807307
99.85809903836662
97.40794461866017
94.95779019895372
92.50763577924727
90.05748135954082
87.60732693983437
85.15717252012792
82.70701810042146
80.25686368071501
77.80670926100856
75.35655484130211
72.90640042159566
70.45624600188921
68.00609158218276
65.55593716247631
63.10578274276986
60.655628323063866
58.205473903357415
55.755319483650965
53.305165063944514
50.855010644238064
48.40485622453161
45.95470180482516
43.50454738511871
41.05439296541226
38.60423854570581
36.15408412599936
33.70392970629291
31.25377528658646
28.80362086688001
26.35346644717356
23.90331202746711
21.45315760776066
19.00300318805421
16.552848768347758
14.102694348641307
11.652539928934857
9.202385509228407
122.87040782962181
122.93303192508887
122.99565602055591
123.05828011602297
123.12090421149003
123.18352830695707
123.24615240242413
123.30877649789119
123.37140059335825
123.4340246888253
123.49664878429235
123.5592728797594
123.62189697522646
123.6845210706935
123.74714516616056
123.80976926162762
123.87239335709467
123.93501745256172
123.99764154802878
124.06026564349582
124.12288973896288
124.18551383442994
124.24813792989698
124.31076202536404
124.3733861208311
124.43601021629814
124.4986343117652
124.56125840723226
124.6238825026993
124.68650659816637
124.74913069363342
124.81175478910048
124.87437888456752
124.93700298003458
124.99962707550164
125.06225117096868
125.12487526643574
125.1874993619028
125.25012345736984
125.3127475528369
125.37537164830395
125.437995743771
125.50061983923806
125.56324393470511
125.62586803017216
125.68849212563921
125.75111622110627
125.81374031657332
125.87636441204037
125.93898850750743
126.00161260297448
126.06423669844153
126.12686079390859
126.18948488937563
126.25210898484269
126.31473308030975
126.37735717577681
126.43998127124385
126.50260536671092
126.56522946217797
126.62785355764503
126.69047765311208
126.75310174857913
126.81572584404618
126.87834993951324
126.94097403498029
127.00359813044734
127.0662222259144
127.12884632138145
127.1914704168485
127.25409451231556
127.3167186077826
127.37934270324966
127.44196679871672
127.50459089418376
127.56721498965082
127.62983908511788
127.69246318058494
127.75508727605198
127.81771137151904
127.8803354669861
127.94295956245314
128.0055836579202
128.06820775338724
128.1308318488543
128.19345594432136
128.2560800397884
128.31870413525547
128.38132823072252
128.44395232618956
128.50657642165663
128.56920051712368
128.63182461259072
128.6944487080578
128.75707280352484
128.81969689899188
128.88232099445895
128.944945089926
129.00756918539304
129.0701932808601
129.13281737632715
129.1954414717942
129.25806556726127
129.3206896627283
129.38331375819536
129.44593785366243
129.50856194912947
129.57118604459652
129.6338101400636
129.69643423553066
129.7590583309977
129.82168242646475
129.88430652193182
129.94693061739886
130.0095547128659
130.07217880833298
130.13480290380002
130.19742699926707
130.26005109473414
130.32267519020118
130.38529928566822
130.4479233811353
130.51054747660234
130.57317157206938
130.63579566753646
130.6984197630035
130.76104385847054
130.82366795393762
130.88629204940466
130.9489161448717
131.01154024033877
131.07416433580582
131.13678843127286
131.19941252673993
131.26203662220698
131.32466071767402
131.3872848131411
131.44990890860814
131.51253300407518
131.57515709954225
131.6377811950093
131.70040529047634
131.7630293859434
131.82565348141046
131.8882775768775
131.95090167234457
132.01352576781161
132.07614986327866
132.13877395874573
132.20139805421277
132.26402214967982
132.3266462451469
132.38927034061393
132.45189443608098
132.51451853154805
132.5771426270151
132.63976672248214
132.7023908179492
132.76501491341625
132.8276390088833
132.89026310435037
132.95288719981744
133.01551129528448
133.07813539075153
133.1407594862186
133.20338358168564
133.2660076771527
133.32863177261976
133.3912558680868
133.45387996355385
133.51650405902092
133.57912815448796
133.641752249955
133.70437634542208
133.76700044088912
133.82962453635616
133.89224863182324
133.95487272729028
134.01749682275732
134.0801209182244
134.14274501369144
134.20536910915848
134.26799320462555
134.3306173000926
134.39324139555964
134.4558654910267
134.51848958649376
134.5811136819608
134.64373777742787
134.70636187289492
134.76898596836196
134.83161006382903
134.89423415929608
134.95685825476312
135.0194823502302
135.08210644569724
135.14473054116428
135.20735463663135
135.2699787320984
135.33260282756544
135.3952269230325
135.45785101849955
135.5204751139666
135.58309920943367
135.6457233049007
135.70834740036776
135.77097149583483
135.83359559130187
135.89621968676892
135.958843782236
136.02146787770303
136.0840919731701
136.14671606863715
136.20934016410422
136.27196425957126
136.3345883550383
136.39721245050538
136.45983654597242
136.52246064143947
136.58508473690654
136.64770883237358
136.71033292784062
136.7729570233077
136.83558111877474
136.89820521424178
136.96082930970886
137.0234534051759
137.08607750064294
137.14870159611002
137.21132569157706
137.2739497870441
137.33657388251117
137.39919797797822
137.46182207344526
137.52444616891233
137.58707026437938
137.64969435984642
137.7123184553135
137.77494255078054
137.83756664624758
137.90019074171465
137.9628148371817
138.02543893264874
138.0880630281158
138.15068712358286
138.2133112190499
138.27593531451697
138.33855940998401
138.40118350545106
138.46380760091813
138.52643169638517
138.58905579185222
138.6516798873193
138.71430398278633
138.77692807825338
138.83955217372045
138.9021762691875
138.96480036465454
139.0274244601216
139.09004855558865
139.1526726510557
139.21529674652277
139.2779208419898
139.34054493745685
139.40316903292393
139.465793128391
139.528417223858
139.5910413193251
139.65366541479216
139.7162895102592
139.77891360572625
139.84153770119332
139.90416179666036
139.9667858921274
140.02940998759448
140.09203408306152
140.15465817852856
140.21728227399564
140.27990636946268
140.34253046492972
140.4051545603968
140.46777865586384
140.53040275133088
140.59302684679795
140.655650942265
140.71827503773204
140.7808991331991
140.84352322866616
140.9061473241332
140.96877141960027
141.03139551506732
141.09401961053436
141.15664370600143
141.21926780146848
141.28189189693552
141.3445159924026
141.40714008786964
141.46976418333668
141.53238827880375
141.5950123742708
141.65763646973784
141.7202605652049
141.78288466067195
141.845508756139
141.90813285160607
141.9707569470731
142.03338104254016
142.09600513800723
142.15862923347427
142.22125332894132
142.2838774244084
142.34650151987543
142.40912561534248
142.47174971080955
142.53437380627662
142.59699790174363
142.6596219972107
142.72224609267778
142.7848701881448
142.84749428361187
142.91011837907894
142.97274247454595
143.03536657001303
143.0979906654801
143.16061476094714
143.22323885641418
143.28586295188126
143.3484870473483
143.41111114281534
143.47373523828242
143.53635933374946
143.5989834292165
143.66160752468357
143.72423162015062
143.78685571561766
143.84947981108473
143.91210390655178
143.97472800201882
144.0373520974859
144.09997619295294
144.16260028841998
144.22522438388705
144.2878484793541
144.35047257482114
144.4130966702882
144.47572076575526
144.5383448612223
144.60096895668937
144.66359305215641
144.72621714762346
144.78884124309053
144.85146533855757
144.91408943402462
144.9767135294917
145.03933762495873
145.10196172042578
145.16458581589285
145.2272099113599
145.28983400682694
145.352458102294
145.41508219776105
145.4777062932281
145.54033038869517
145.6029544841622
145.66557857962925
145.72820267509633
145.7908267705634
145.8534508660304
124.90918125960047
125.82465941716646
126.74013757473267
127.65561573229866
128.57109388986487
129.48657204743085
130.40205020499707
131.31752836256328
132.23300652012927
133.14848467769548
134.06396283526146
134.97944099282768
135.89491915039366
136.81039730795987
137.72587546552586
138.64135362309207
139.55683178065806
140.47230993822427
141.38778809579048
142.30326625335647
143.21874441092268
144.13422256848867
145.04970072605488
145.96517888362087
146.88065704118708
147.79613519875306
148.71161335631928
149.62709151388526
150.54256967145147
151.4580478290177
152.37352598658367
153.28900414414989
154.20448230171587
155.11996045928208
156.03543861684807
156.95091677441428
157.86639493198027
158.78187308954648
159.6973512471127
160.61282940467868
161.5283075622449
162.44378571981088
163.3592638773771
164.27474203494307
165.1902201925093
166.10569835007527
167.02117650764148
167.93665466520747
168.8521328227739
169.7676109803399
170.6830891379061
171.5985672954721
172.5140454530383
173.42952361060452
174.3450017681705
175.26047992573672
176.1759580833027
177.09143624086892
178.0069143984349
178.9223925560011
179.8378707135671
180.7533488711333
181.6688270286993
182.5843051862655
183.49978334383172
184.4152615013977
185.33073965896392
186.2462178165299
187.16169597409612
188.0771741316621
188.99265228922832
189.9081304467943
190.82360860436052
191.7390867619265
192.6545649194927
193.57004307705893
194.4855212346249
195.40099939219112
196.3164775497571
197.23195570732332
198.1474338648893
199.06291202245552
199.9783901800215
200.89386833758772
201.80934649515393
202.72482465271992
203.64030281028613
204.55578096785212
205.47125912541833
206.3867372829843
207.30221544055053
208.2176935981165
209.13317175568272
210.0486499132487
210.96412807081492
211.87960622838114
212.79508438594712
213.71056254351333
214.62604070107932
215.54151885864553
216.45699701621174
217.37247517377796
218.28795333134394
219.20343148891016
220.11890964647614
221.03438780404235
221.94986596160834
222.86534411917455
223.78082227674054
224.69630043430675
225.61177859187296
226.52725674943895
227.44273490700516
228.35821306457115
229.27369122213736
230.18916937970334
231.10464753726956
232.02012569483554
232.93560385240175
233.85108200996774
234.76656016753395
235.68203832510017
236.59751648266615
237.51299464023236
238.42847279779835
239.34395095536456
240.25942911293055
241.17490727049676
242.09038542806275
243.00586358562896
243.92134174319517
244.83681990076116
245.75229805832737
246.66777621589335
247.58325437345957
248.49873253102555
249.41421068859177
250.32968884615775
251.24516700372396
252.16064516128995
253.07612331885616
253.99160147642237
254.90707963398836
255.82255779155457
256.73803594912056
257.65351410668677
258.56899226425276
259.48447042181897
260.39994857938495
261.31542673695117
262.2309048945174
263.1463830520836
264.0618612096496
264.9773393672158
265.8928175247818
266.808295682348
267.7237738399142
268.6392519974802
269.5547301550464
270.4702083126124
271.3856864701786
272.3011646277446
273.2166427853108
274.1321209428768
275.047599100443
275.963077258009
276.8785554155752
277.7940335731414
278.7095117307074
279.6249898882736
280.5404680458396
281.4559462034058
282.3714243609718
283.286902518538
284.202380676104
285.1178588336702
286.0333369912364
286.9488151488024
287.8642933063686
288.7797714639346
289.6952496215008
290.6107277790668
291.526205936633
292.441684094199
293.3571622517652
294.2726404093312
295.1881185668974
296.1035967244636
297.0190748820296
297.9345530395958
298.8500311971618
299.765509354728
300.680987512294
301.5964656698602
302.5119438274262
303.4274219849924
304.3429001425586
305.2583783001246
306.1738564576908
307.0893346152568
308.004812772823
308.920290930389
309.83576908795544
310.7512472455214
311.66672540308764
312.5822035606536
313.49768171821984
314.4131598757858
315.32863803335204
316.244116190918
317.15959434848423
318.0750725060502
318.99055066361643
319.90602882118264
320.82150697874863
321.73698513631484
322.6524632938808
323.56794145144704
324.483419609013
325.39889776657924
326.3143759241452
327.22985408171144
328.14533223927765
329.06081039684364
329.97628855440985
330.89176671197583
331.80724486954205
332.72272302710803
333.63820118467424
334.55367934224023
335.46915749980644
336.3846356573724
337.30011381493864
338.21559197250485
339.13107013007084
340.04654828763705
340.96202644520304
341.87750460276925
342.79298276033524
343.70846091790145
344.62393907546743
345.53941723303365
346.45489539059963
347.37037354816584
348.28585170573206
349.20132986329804
350.11680802086426
351.03228617843024
351.94776433599645
352.86324249356244
353.77872065112865
354.69419880869464
355.60967696626085
356.52515512382706
357.4406332813933
358.35611143895926
359.2715895965255
360.18706775409146
361.10254591165767
362.0180240692239
362.93350222678987
363.8489803843561
364.76445854192207
365.6799366994883
366.59541485705427
367.5108930146205
368.42637117218646
369.3418493297527
370.2573274873189
371.1728056448849
372.0882838024511
373.0037619600171
373.9192401175833
374.83471827514927
375.7501964327155
376.66567459028147
377.5811527478477
378.49663090541367
379.4121090629799


==> plot_data/experiments2_k10_exactdp.txt <==
n mse_mean mse_std mse_ratio time_mean time_std time_ratio
100 2.820293e-01 9.061607e-02 1.000000e+00 4.986073e-04 4.076006e-04 1.000000e+00
215 1.553135e-01 5.680759e-02 1.000000e+00 2.106450e-03 3.664502e-04 1.000000e+00
464 7.075911e-02 2.665215e-02 1.000000e+00 9.719746e-03 9.310481e-04 1.000000e+00
1000 2.636199e-02 1.161758e-02 1.000000e+00 4.597473e-02 5.608521e-03 1.000000e+00
2154 1.706058e-02 5.587543e-03 1.000000e+00 2.119106e-01 6.793227e-03 1.000000e+00
4642 5.971889e-03 3.059045e-03 1.000000e+00 9.807459e-01 2.648486e-02 1.000000e+00
10000 2.844921e-03 1.417643e-03 1.000000e+00 4.360904e+00 1.449814e-01 1.000000e+00


==> plot_data/experiments2_k10_extra_merging_2k.txt <==
n mse_mean mse_std time_mean time_std
10000 9.527618e-03 4.023568e-03 4.050685e-03 1.070290e-03
21544 6.721520e-03 2.812090e-03 9.379817e-03 5.335260e-03
46416 3.259793e-03 1.530638e-03 1.857243e-02 1.694406e-03
100000 1.824573e-03 1.065881e-03 4.881352e-02 1.126713e-02
215443 1.440151e-03 4.834018e-04 1.173857e-01 2.270537e-02
464159 5.216648e-04 2.403830e-04 3.090820e-01 1.369915e-02
1000000 3.730221e-04 1.770931e-04 6.115982e-01 1.978223e-02


==> plot_data/experiments2_k10_extra_merging_4k.txt <==
n mse_mean mse_std time_mean time_std
10000 1.026252e-02 2.918232e-03 3.984052e-03 9.444685e-04
21544 6.174983e-03 1.882422e-03 8.605512e-03 1.256830e-03
46416 3.163120e-03 1.066650e-03 1.902442e-02 5.769766e-03
100000 1.493986e-03 8.399122e-04 4.618448e-02 3.770508e-03
215443 1.209315e-03 4.661367e-04 1.156680e-01 2.062119e-02
464159 4.688611e-04 2.013010e-04 2.573666e-01 8.760609e-03
1000000 3.538225e-04 1.391733e-04 6.091237e-01 2.127796e-02


==> plot_data/experiments2_k10_extra_merging_k.txt <==
n mse_mean mse_std time_mean time_std
10000 6.439935e-02 8.491676e-02 4.082658e-03 1.085370e-03
21544 8.473463e-02 1.531020e-01 8.878712e-03 1.920135e-03
46416 8.610946e-02 2.033712e-01 1.824620e-02 1.715243e-03
100000 9.795530e-02 1.300003e-01 4.889480e-02 1.101819e-02
215443 6.689056e-02 8.920748e-02 1.166815e-01 1.919723e-02
464159 9.556873e-02 1.553985e-01 3.102776e-01 1.213170e-02
1000000 4.042960e-02 5.601143e-02 6.140690e-01 1.941230e-02


==> plot_data/experiments2_k10_merging_2k.txt <==
n mse_mean mse_std mse_ratio time_mean time_std time_ratio
100 5.024770e-01 1.176610e-01 1.781648e+00 6.730522e-05 1.905682e-05 7.408152e+00
215 3.072749e-01 7.880429e-02 1.978418e+00 1.229689e-04 1.920727e-04 1.712994e+01
464 1.538489e-01 4.106433e-02 2.174262e+00 1.935076e-04 3.260610e-05 5.022928e+01
1000 7.085715e-02 2.354172e-02 2.687852e+00 4.535203e-04 3.988656e-04 1.013730e+02
2154 3.359524e-02 1.290465e-02 1.969174e+00 9.599227e-04 5.047434e-04 2.207580e+02
4642 1.921264e-02 8.310770e-03 3.217180e+00 1.960934e-03 7.168568e-04 5.001421e+02
10000 1.217861e-02 4.877680e-03 4.280825e+00 3.932837e-03 9.602912e-04 1.108844e+03


==> plot_data/experiments2_k10_merging_4k.txt <==
n mse_mean mse_std mse_ratio time_mean time_std time_ratio
100 7.726082e-01 1.246090e-01 2.739461e+00 1.001303e-04 2.625340e-04 4.979585e+00
215 5.048348e-01 7.365600e-02 3.250425e+00 1.114558e-04 2.187465e-05 1.889942e+01
464 2.610409e-01 4.110589e-02 3.689150e+00 2.570120e-04 2.931411e-04 3.781827e+01
1000 1.220401e-01 2.264291e-02 4.629396e+00 4.952414e-04 5.773620e-04 9.283297e+01
2154 5.378281e-02 1.231438e-02 3.152461e+00 9.850136e-04 5.330916e-04 2.151347e+02
4642 2.349912e-02 6.640746e-03 3.934955e+00 1.914406e-03 6.588103e-04 5.122977e+02
10000 1.231186e-02 3.964939e-03 4.327661e+00 3.818920e-03 8.910837e-04 1.141921e+03


==> plot_data/experiments2_k10_merging_k.txt <==
n mse_mean mse_std mse_ratio time_mean time_std time_ratio
100 3.187562e-01 1.333620e-01 1.130224e+00 5.738958e-05 1.552260e-05 8.688116e+00
215 2.604105e-01 1.240976e-01 1.676677e+00 1.373871e-04 3.332333e-04 1.533222e+01
464 1.415505e-01 8.313662e-02 2.000456e+00 1.930811e-04 2.080777e-04 5.034022e+01
1000 1.516826e-01 1.550354e-01 5.753837e+00 4.279959e-04 3.858090e-04 1.074186e+02
2154 1.278106e-01 1.936999e-01 7.491576e+00 9.311901e-04 5.115918e-04 2.275697e+02
4642 1.140150e-01 1.865356e-01 1.909196e+01 1.884179e-03 7.132213e-04 5.205163e+02
10000 6.392850e-02 6.503610e-02 2.247109e+01 3.663096e-03 8.407820e-04 1.190497e+03


==> plot_data/experiments5_k5_exactdp.txt <==
n mse_mean mse_std mse_ratio time_mean time_std time_ratio
100 6.608444e-01 1.581975e-01 1.000000e+00 8.202155e-02 3.471965e-03 1.000000e+00
215 2.903156e-01 6.650381e-02 1.000000e+00 3.163155e-01 3.855149e-03 1.000000e+00
464 1.055691e-01 2.285551e-02 1.000000e+00 1.342325e+00 1.246270e-02 1.000000e+00
1000 5.517112e-02 8.097423e-03 1.000000e+00 5.880711e+00 2.235799e-02 1.000000e+00
2154 2.308191e-02 3.233249e-03 1.000000e+00 2.668523e+01 4.134919e-02 1.000000e+00
4642 1.369952e-02 2.693135e-03 1.000000e+00 1.223175e+02 4.319052e-02 1.000000e+00
10000 5.585273e-03 1.200537e-03 1.000000e+00 5.852446e+02 1.110571e+00 1.000000e+00


==> plot_data/experiments5_k5_extra_merging_2k.txt <==
n mse_mean mse_std time_mean time_std
10000 1.462251e-02 2.740157e-03 1.860666e-01 6.171882e-03
21544 9.962946e-03 2.209403e-03 4.133658e-01 2.850492e-02
46416 5.940000e-03 9.794859e-04 8.586345e-01 3.599482e-02
100000 2.279186e-03 1.409006e-03 1.838608e+00 1.657460e-02
215443 1.624214e-03 6.915734e-04 4.243867e+00 1.283706e-01
464159 8.031221e-04 3.522274e-04 8.826985e+00 1.184587e-01
1000000 2.834722e-04 1.577984e-04 1.916440e+01 2.676988e-01


==> plot_data/experiments5_k5_extra_merging_4k.txt <==
n mse_mean mse_std time_mean time_std
10000 2.359497e-02 2.323474e-03 1.861471e-01 7.324229e-03
21544 1.376651e-02 2.136649e-03 3.992784e-01 9.766860e-03
46416 7.213015e-03 1.166507e-03 8.625718e-01 2.358313e-02
100000 2.389265e-03 4.656674e-04 1.833685e+00 2.692431e-02
215443 1.753511e-03 3.835318e-04 4.181408e+00 1.753152e-01
464159 9.086275e-04 1.594748e-04 8.826902e+00 1.127494e-01
1000000 3.311464e-04 1.150668e-04 1.916390e+01 9.406990e-02


==> plot_data/experiments5_k5_extra_merging_k.txt <==
n mse_mean mse_std time_mean time_std
10000 7.636307e-01 3.089402e-01 1.837432e-01 6.429734e-03
21544 7.571992e-01 2.005736e-01 3.912005e-01 1.134910e-02
46416 8.762616e-01 2.963182e-01 8.337680e-01 2.153750e-02
100000 6.486755e-01 1.694696e-01 1.804757e+00 6.915174e-03
215443 3.968257e-01 2.899768e-01 4.157584e+00 1.258301e-01
464159 5.227025e-01 3.014797e-01 8.666746e+00 5.466228e-02
1000000 9.657716e-01 2.775003e-01 1.918783e+01 2.896003e-01


==> plot_data/experiments5_k5_merging_2k.txt <==
n mse_mean mse_std mse_ratio time_mean time_std time_ratio
100 9.420077e-01 1.305539e-01 1.425461e+00 1.083764e-04 1.610357e-05 7.568212e+02
215 5.726889e-01 9.351565e-02 1.972642e+00 3.494089e-03 7.606440e-05 9.052877e+01
464 2.882483e-01 5.564059e-02 2.730423e+00 9.379933e-03 8.784990e-04 1.431060e+02
1000 1.123867e-01 2.524323e-02 2.037057e+00 1.807006e-02 3.695070e-04 3.254395e+02
2154 7.410821e-02 1.188266e-02 3.210663e+00 3.736145e-02 5.940568e-04 7.142451e+02
4642 4.436811e-02 9.064724e-03 3.238662e+00 8.105303e-02 1.704298e-03 1.509105e+03
10000 1.264103e-02 4.619919e-03 2.263279e+00 1.735110e-01 2.578722e-03 3.372954e+03


==> plot_data/experiments5_k5_merging_4k.txt <==
n mse_mean mse_std mse_ratio time_mean time_std time_ratio
100 9.420077e-01 1.305539e-01 1.425461e+00 9.858880e-05 8.331749e-06 8.319561e+02
215 9.754413e-01 9.730440e-02 3.359934e+00 1.573466e-03 2.798144e-05 2.010310e+02
464 5.324354e-01 6.774534e-02 5.043476e+00 9.386724e-03 6.002584e-04 1.430025e+02
1000 2.600388e-01 2.132522e-02 4.713314e+00 2.140248e-02 1.191568e-03 2.747678e+02
2154 1.272987e-01 1.318209e-02 5.515086e+00 4.251615e-02 1.314254e-03 6.276494e+02
4642 6.441818e-02 6.298959e-03 4.702222e+00 8.645961e-02 2.013767e-03 1.414736e+03
10000 2.413372e-02 3.301422e-03 4.320956e+00 1.786696e-01 2.427301e-03 3.275569e+03


==> plot_data/experiments5_k5_merging_k.txt <==
n mse_mean mse_std mse_ratio time_mean time_std time_ratio
100 8.647518e-01 1.749922e-01 1.308556e+00 1.224607e-03 2.734380e-05 6.697788e+01
215 8.251890e-01 2.427980e-01 2.842385e+00 3.171032e-03 3.545635e-04 9.975163e+01
464 6.090790e-01 2.412552e-01 5.769480e+00 7.552966e-03 6.320660e-04 1.777215e+02
1000 9.000381e-01 3.619505e-01 1.631357e+01 1.658081e-02 5.091857e-04 3.546698e+02
2154 8.762787e-01 2.664307e-01 3.796388e+01 3.497551e-02 1.009540e-03 7.629692e+02
4642 9.519648e-01 3.248374e-01 6.948892e+01 7.883584e-02 1.887256e-03 1.551547e+03
10000 9.529795e-01 3.675407e-01 1.706236e+02 1.690623e-01 2.192681e-03 3.461709e+03

